Multi-Step Adversarial Perturbations on Recommender Systems Embeddings

Recommender systems (RSs) have attained exceptional performance in learning users' preferences and helping them in finding the most suitable products. Recent advances in adversarial machine learning (AML) in the computer vision domain have raised interests in the security of state-of-the-art model-based recommenders. Recently, worrying deterioration of recommendation accuracy has been acknowledged on several state-of-the-art model-based recommenders (e.g., BPR-MF) when machine-learned adversarial perturbations contaminate model parameters. However, while the single-step fast gradient sign method (FGSM) is the most explored perturbation strategy, multi-step (iterative) perturbation strategies, that demonstrated higher efficacy in the computer vision domain, have been highly under-researched in recommendation tasks. In this work, inspired by the basic iterative method (BIM) and the projected gradient descent (PGD) strategies proposed in the CV domain, we adapt the multi-step strategies for the item recommendation task to study the possible weaknesses of embedding-based recommender models under minimal adversarial perturbations. Letting the magnitude of the perturbation be fixed, we illustrate the highest efficacy of the multi-step perturbation compared to the single-step one with extensive empirical evaluation on two widely adopted recommender datasets. Furthermore, we study the impact of structural dataset characteristics, i.e., sparsity, density, and size, on the performance degradation issued by presented perturbations to support RS designer in interpreting recommendation performance variation due to minimal variations of model parameters. Our implementation and datasets are available at https://anonymous.4open.science/r/9f27f909-93d5-4016-b01c-8976b8c14bc5/.

==> images/FairnessResults/LastFM/Adversarial BPR-MF/ResultsPlusFairness-ChiSquaredGCE-MAD.tsv <==
Algorithm	EFD_Top10	EPC_Top10	Gini_Top10	ICov_Top10	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemMADRanking_Clustering_Items_Popularity_Top10	ItemMADRating_Clustering_Items_Popularity_Top10	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	Prec_Top10	Recall_Top10	SE_Top10	UCov	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	UserMADRanking_User_Gender_nDCG_Top10	UserMADRanking_User_Interactions_nDCG_Top10	UserMADRating_User_Gender_Top10	UserMADRating_User_Interactions_Top10	UsernDCG_Clustering_User_Gender_Cluster0_Top10	UsernDCG_Clustering_User_Gender_Cluster1_Top10	UsernDCG_Clustering_User_Gender_Cluster2_Top10	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	nDCG_Top10	
most_popular_XX_XX_XX_XX_best1_top10_rec	0.10864367263017684	0.0068696250495861285	5.478553893007998E-4	122.99999999999963	0.0	0.0	0.0	0.00821917808219178	-23.230127890948026	-398.74418768130874	-398.7441876813087	-146.31041958351855	-398.7441876813087	-666899.805000016	-1.1337300524999987E7	-1.1337300524999987E7	-4168124.906249998	-1.1337300524999987E7	-2849.805003868398	-48450.5250000789	-48450.525000078895	-17812.406250493405	-48450.525000078895	-8.113949980499996E7	-1.379371500524999E9	-1.379371500524999E9	-5.0712187490624964E8	-1.379371500524999E9	-70.07912945522406	-1195.18253744764	-1195.1825374476402	-439.11859877381545	-1195.1825374476402	-2000699.8050000037	-3.401190052499996E7	-3.401190052499996E7	-1.2504374906249987E7	-3.401190052499996E7	0.02408161781214317	0.008027205937381056	0.0	0.0	0.0	0.024657534246575342	0.008219178082191803	0.0821917808219178	4.647626479300118	2847.0	-0.2858843819892528	-0.48171587882401246	-0.012827380046229964	-0.20166357410933144	-0.19232719505404328	-0.650251329403841	-0.5775738057485336	-0.0886344606465399	-1.4772863823727926	-1.2781448868222292	-2.3199985548236435	-0.5635084843308447	-0.02264991040714326	-0.19149557585486976	-0.6536711069264383	-0.5793116989147797	-0.08780352716898188	-1.4660469643498415	-0.35477149440428124	-0.43547099445087667	-0.012429196059516645	-0.1771040901714135	-0.14819734148144525	-0.6265169002394184	-0.7259782550657508	-0.12137385242783028	-1.6691379554129324	-1.4824528246753992	-2.2465444412728464	-0.5906675826489811	-0.02256714450659636	-0.14749013435008007	-0.629737917255798	-0.7279480148212971	-0.12030163335514865	-1.6557335230876609	0.011331097785397398	0.033191654089539994	0.0	0.0	0.05470832512515802	0.03771167844706192	0.0417645676077129	0.023445023610312154	0.04307770726170416	0.04724974773893901	0.08843765163031386	0.05052317814137142	
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	0.5184037341113416	0.037250524317835286	0.01581696166038593	2708.0	0.0	0.0	0.003355704697986577	0.03151600422089342	-66.11936078571271	-68.34531293553377	-1656.9636172433745	-414.21056589038415	-1656.9636172433745	-1711900.6873662628	-1711943.693982459	-4.2797501406026915E7	-1.0699380412668576E7	-4.2797501406026915E7	-0.011741771575069171	-1.2001977207892294	-1.9877679223252294	-0.3753494514525002	-2.083200021395272	-8.311009677441872	-27.589545112460993	-114.8297509764446	-53.04537298317119	-292.7671974536367	-198.63180911642417	-200.85943921281125	-4969.77599627355	-1242.4138510668672	-4969.77599627355	-5135700.687366876	-5135743.69401275	-1.2839250140602745E8	-3.209813041267242E7	-1.2839250140602745E8	0.06561459941855098	0.582661447839215	0.0	0.0	0.010067114093959731	0.09454801266268027	0.03164734808570396	0.3164734808570425	8.898005288834224	2847.0	-0.33576592651107395	-0.36360761650747	-0.0037430083478935394	-0.22614904217656284	-0.33646154111388493	-0.5988377023815619	-0.5372351045620496	-0.015780490610990405	-0.8187593338259425	-1.331781504339988	-1.8929962428731755	-0.48348600170829514	-0.010707351012276156	-0.3359265973900485	-0.6024770672640876	-0.5392912421937766	-0.015481763498831347	-0.8111133654623641	-0.3457051135798116	-0.412661606744977	-0.009026452095623139	-0.19259564651563543	-0.27939598529792564	-0.6262241262851145	-0.5608424639677385	-0.02842387021733561	-0.9300240246574529	-1.4252272976970557	-2.129403633971401	-0.5535515639794759	-0.01821984889271766	-0.27887027148434973	-0.6298814038285034	-0.5628846324674066	-0.028030274424706958	-0.9215755754333015	0.041695596070940255	0.07395698806986299	0.10803417276005216	1.059843624657045	0.23008082329482915	0.16753742918841877	0.18264335349803426	0.1532427406618954	0.2111928047414215	0.1979367858956285	0.2967380438530237	0.214711402214148	
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	0.2030637376607325	0.013752405303171221	0.0066090409029126995	2145.0	4.878048780487805E-4	4.62962962962963E-4	0.0015625	0.015365329512893983	-0.21505477544417417	-2.6757217255927306	-9.11044020140689	-2.222284298632562	-8.64818866217912	-4.6421532091668665	-30.49876347811428	-108.79825213883083	-30.11747848136332	-108.79825213883083	-0.058843852699885124	-0.8928417803289699	-1.2201262173095424	-0.17143948474602466	-1.414564662748526	-0.46904406622068895	-8.20329611444274	-12.094847545158613	-3.948232564743077	-14.242107212840356	-0.2174291313619492	-2.682244523168251	-9.174994999343523	-2.238095156004497	-8.706283044083687	-4.642168785313274	-30.49880111271498	-108.79863066566011	-30.11757586891208	-108.79863066566011	0.03445060752544387	0.6723313803066491	0.0014634146341463415	0.001388888888888889	0.0046875	0.04609598853868195	0.015279241306638689	0.15279241306638566	6.722675886949748	2847.0	-0.3330538753511848	-0.3799785524720969	-0.004891605393118392	-0.21802065214458244	-0.2473791127602638	-0.6263810868753736	-0.5975164390699581	-0.038083009850047866	-1.0055740032468021	-1.342620662445434	-1.9621828087964586	-0.5005002373978731	-0.012605171828865558	-0.24678380678754785	-0.6300241692258097	-0.5996164190611437	-0.03765133397695608	-0.9968347036137726	-0.3360261015647179	-0.45872190083709485	-0.013557803835977822	-0.1780328230684196	-0.19958238318506383	-0.6019498415007907	-0.6601761495978085	-0.06712945941447623	-1.256808728044779	-1.439168017411931	-2.3176653577677246	-0.5967827226092624	-0.02417543418394108	-0.19895441531533853	-0.6052827848160494	-0.6622000300798871	-0.06641028962380169	-1.2460963794587547	0.021384365940192728	0.0459824266878058	0.9407855202432529	6.126738525863928	0.09767105133884448	0.06559450242855538	0.07658969192167968	0.0520594416816132	0.08110607511654506	0.08577653708309764	0.14246747440170726	0.0903098981885191	
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	0.5986866273674172	0.043192288600805415	0.030729285871033185	3847.0	0.0	0.0020833333333333333	0.004580152671755725	0.03524446007738304	-39.77006844378158	-41.67914988486524	-44.30264090782629	-249.4037010535756	-1951.4469335292754	-964255.2660685307	-964275.322946272	-964498.6216777086	-6026596.518467214	-4.72482559829547E7	-0.008749067426548685	-1.3147560841451151	-1.9560396316137454	-0.36599666686584587	-1.9255474851384276	-9.392419281535435	-21.21880819084392	-100.25071716262569	-59.792021803249916	-368.76767676803433	-119.39525240476574	-121.30534640505692	-123.9343843169617	-747.0615204913056	-5853.076867360878	-2892755.2660863814	-2892775.32296978	-2892998.622546924	-1.807972151857879E7	-1.4174475598297247E8	0.05484662230136039	0.4674932864629331	0.0	0.00625	0.013740458015267175	0.10573338023214914	0.0356515630488228	0.3565156304882332	9.975816695145998	2847.0	-0.35671049519562037	-0.3576886801223954	-0.00477400387735416	-0.21608765335144353	-0.3305653501929937	-0.6156963494723076	-0.5213225575122964	-0.01771582815901629	-0.839811433105417	-1.3968662903280262	-1.898995564596731	-0.4984156237068076	-0.011509373223519415	-0.33002276193108027	-0.6193791913040709	-0.5233240082728277	-0.017396648611983867	-0.8320141549437265	-0.3472918758371508	-0.41617823376670804	-0.00954293127884176	-0.1899791045037631	-0.2905362854622474	-0.6004873176119743	-0.5657942702668031	-0.02613367948018852	-0.9206143399341438	-1.4347811738584242	-2.1477683406231978	-0.5594885960718554	-0.018888075604360677	-0.28999212110324013	-0.6040373431746509	-0.5678326561277969	-0.025728675334449225	-0.9122004583769283	0.048196912972978144	0.07892323002790325	0.2235186330499488	2.0566751477278777	0.25983583884709555	0.18754046938762833	0.20490262325950137	0.17392921538903297	0.23680068433117274	0.2287169767444349	0.3290811062492602	0.24205405277659206	
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	0.20735919941642927	0.01417782234108044	0.00726233709683255	2220.0	0.0	7.722007722007722E-4	0.001075268817204301	0.015470208183776023	-16.438032721988897	-20.020290770825536	-21.521533132410003	-103.68210331890774	-806.815242988088	-414201.5845048472	-414236.22166110703	-414253.66158545815	-2588761.0107538477	-2.0295802301720593E7	-0.05963939136572405	-0.920759953003577	-1.1800567130527375	-0.16634104342282852	-1.3835014238558934	-0.380194669911609	-7.645522237832239	-9.826093896526277	-3.3775758982990323	-12.409620669577821	-49.34207158127597	-52.9339052854953	-54.445641914321556	-309.33332575395235	-2419.0916514917903	-1242601.5845075445	-1242636.2217034826	-1242653.6616782665	-7766261.010770741	-6.088740230172327E7	0.038450612663582	0.7421763023801425	0.0	0.0023166023166023165	0.0032258064516129032	0.04641062455132807	0.015314365999297629	0.15314365999297505	6.969570081061956	2847.0	-0.2721419568669996	-0.4905370466618949	-0.013259393523652574	-0.2086649762874917	-0.24576577343558692	-0.5897480945643658	-0.6009067336398175	-0.044185315075081055	-1.0912012197849033	-1.2349604291302954	-2.327044218162079	-0.5560082478508594	-0.022675066109511977	-0.2450934360703949	-0.593133951390481	-0.6029024301153956	-0.043625803711456856	-1.081836869303049	-0.250402815982421	-0.5621101424561701	-0.02189408562292061	-0.200407063835771	-0.20958348970849738	-0.5730985588178936	-0.6680387138190531	-0.06343272932838895	-1.2370395456667513	-1.2084712366383825	-2.575503051622615	-0.603801967820601	-0.030832186795194616	-0.20893760362859704	-0.5763185647809759	-0.6700637250475379	-0.0627093682136246	-1.2264220500802456	0.024567596205638836	0.04564930379444845	0.9778403756129895	7.015163091547168	0.0974383459314957	0.06058695162303744	0.08988193060000041	0.05345163406397704	0.08167068586168925	0.08955952314479512	0.14212062922517196	0.09165618084636075	
random_XX_XX_XX_XX_best0_top100_rec	3.5691441538818024E-4	2.6405487287783223E-5	0.44292484013753586	19105.0	0.0	0.0	0.0	3.757985719654265E-5	-0.002395515774561874	-2.347586793881968	-2.3475867938819674	-0.5871581607476521	-2.3475867938819674	-2849.805003868398	-48450.5250000789	-48450.525000078895	-17812.406250493405	-48450.525000078895	-0.5734653315224776	-0.5326521719126125	-0.5456786402451426	-2.8001822345791183E-4	-0.5105336079389371	-0.5829786120168052	-0.5310536141938813	-0.5469324570972645	-4.525208207813991E-4	-0.5028002899209494	-0.1590902499913689	-5.987901273537081	-5.987901273537081	-1.9186050565628143	-5.987901273537081	-8549.805001289464	-145350.52500002613	-145350.5250000261	-53437.40625016441	-145350.5250000261	1.632208922742111E-4	5.4402734311353644E-5	0.0	0.0	0.0	1.1273957158962796E-4	3.5124692658939236E-5	3.5124692658939234E-4	14.068613517380332	2847.0	-0.7594575461751534	-10.934248385515756	-4.5109977813513344	-10.934248385515756	-7.35910800740334	-0.23341507080346235	-7.359108007403339	-2.42196383329489	-7.359108007403339	-427.31252578811603	-4869.030001184143	-2111.000005847644	-4869.030001184143	-4845.525000789427	-284.8050386821744	-4845.5250007894265	-1781.1562549339492	-4845.5250007894265	-3.1479215629705792	-38.229466933188846	-16.34462210370681	-38.229466933188846	-24.866817307755912	-1.2444823952143635	-24.866817307755916	-8.856362297894485	-24.866817307755916	-1522.5982321267065	-17343.117422654253	-7519.8183961443865	-17343.117422654253	-17258.763215605282	-1014.9954941177326	-17258.763215605286	-6344.846771746825	-17258.763215605286	5.196311992823081E-4	2.5120394013259674E-4	8.176692113022929E-7	4.670714865910123E-6	0.0	0.0	7.794467989234622E-4	0.0	0.0	5.024078802651935E-4	0.0	1.251166797007454E-4	


==> images/FairnessResults/LastFM/Adversarial BPR-MF/ResultsPlusFairness-ChiSquaredGCE-MAD_triple.tsv <==
Algorithm	Metric	Value
most_popular_XX_XX_XX_XX_best1_top10_rec	Recall_Top10	0.0821917808219178
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-4168124.906249998
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.43547099445087667
most_popular_XX_XX_XX_XX_best1_top10_rec	EPC_Top10	0.0068696250495861285
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.04724974773893901
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.012827380046229964
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.6691379554129324
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.4772863823727926
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1195.18253744764
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-48450.525000078895
most_popular_XX_XX_XX_XX_best1_top10_rec	SE_Top10	4.647626479300118
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-398.7441876813087
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.7259782550657508
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5775738057485336
most_popular_XX_XX_XX_XX_best1_top10_rec	Gini_Top10	5.478553893007998E-4
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.1337300524999987E7
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.7279480148212971
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-48450.525000078895
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-439.11859877381545
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-398.7441876813087
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-70.07912945522406
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.05470832512515802
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2000699.8050000037
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5793116989147797
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.04307770726170416
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.379371500524999E9
most_popular_XX_XX_XX_XX_best1_top10_rec	ICov_Top10	122.99999999999963
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.12137385242783028
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-8.113949980499996E7
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6536711069264383
most_popular_XX_XX_XX_XX_best1_top10_rec	UserMADRanking_User_Gender_nDCG_Top10	0.011331097785397398
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-3.401190052499996E7
most_popular_XX_XX_XX_XX_best1_top10_rec	Prec_Top10	0.008219178082191803
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.6557335230876609
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.20166357410933144
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.48171587882401246
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-666899.805000016
most_popular_XX_XX_XX_XX_best1_top10_rec	nDCG_Top10	0.05052317814137142
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1195.1825374476402
most_popular_XX_XX_XX_XX_best1_top10_rec	EFD_Top10	0.10864367263017684
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.4824528246753992
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.1337300524999987E7
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6265169002394184
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.08780352716898188
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-146.31041958351855
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.2858843819892528
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.1337300524999987E7
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-23.230127890948026
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-5.0712187490624964E8
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.03771167844706192
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2849.805003868398
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.023445023610312154
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.02264991040714326
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.650251329403841
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.012429196059516645
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-48450.5250000789
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.14749013435008007
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.2781448868222292
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-398.74418768130874
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.19232719505404328
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.08843765163031386
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.5635084843308447
most_popular_XX_XX_XX_XX_best1_top10_rec	UserMADRating_User_Gender_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.5906675826489811
most_popular_XX_XX_XX_XX_best1_top10_rec	UserMADRating_User_Interactions_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.033191654089539994
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.02408161781214317
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1195.1825374476402
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.4660469643498415
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.008027205937381056
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.35477149440428124
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-3.401190052499996E7
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.629737917255798
most_popular_XX_XX_XX_XX_best1_top10_rec	UCov	2847.0
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.024657534246575342
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.00821917808219178
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.02256714450659636
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.12030163335514865
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.19149557585486976
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Gender_Cluster2_Top10	0.0417645676077129
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.379371500524999E9
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-17812.406250493405
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.0886344606465399
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-2.3199985548236435
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.1771040901714135
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.14819734148144525
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-2.2465444412728464
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-3.401190052499996E7
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.379371500524999E9
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1.2504374906249987E7
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Recall_Top10	0.3164734808570425
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1.0699380412668576E7
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.412661606744977
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	EPC_Top10	0.037250524317835286
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.1979367858956285
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.0037430083478935394
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.9300240246574529
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.8187593338259425
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-200.85943921281125
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.083200021395272
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	SE_Top10	8.898005288834224
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1656.9636172433745
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5608424639677385
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5372351045620496
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Gini_Top10	0.01581696166038593
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1711943.693982459
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5628846324674066
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.9877679223252294
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1242.4138510668672
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.003355704697986577
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1656.9636172433745
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-198.63180911642417
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.010067114093959731
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.23008082329482915
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-5135700.687366876
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5392912421937766
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.2111928047414215
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-292.7671974536367
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ICov_Top10	2708.0
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.02842387021733561
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-8.311009677441872
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6024770672640876
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	0.041695596070940255
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.2839250140602745E8
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Prec_Top10	0.03164734808570396
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.9215755754333015
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.22614904217656284
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.0
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.36360761650747
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1711900.6873662628
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	nDCG_Top10	0.214711402214148
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-4969.77599627355
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	EFD_Top10	0.5184037341113416
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.4252272976970557
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-4.2797501406026915E7
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6262241262851145
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.015481763498831347
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-414.21056589038415
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.33576592651107395
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-4.2797501406026915E7
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-66.11936078571271
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-53.04537298317119
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.16753742918841877
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.011741771575069171
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.1532427406618954
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.010707351012276156
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5988377023815619
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.009026452095623139
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.2001977207892294
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.27887027148434973
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.331781504339988
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-68.34531293553377
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.33646154111388493
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.2967380438530237
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.48348600170829514
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRating_User_Gender_Top10	0.10803417276005216
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.5535515639794759
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRating_User_Interactions_Top10	1.059843624657045
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.07395698806986299
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.06561459941855098
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-4969.77599627355
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.8111133654623641
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.582661447839215
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.3457051135798116
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-5135743.69401275
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6298814038285034
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UCov	2847.0
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.09454801266268027
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.03151600422089342
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.01821984889271766
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.028030274424706958
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.3359265973900485
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster2_Top10	0.18264335349803426
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-27.589545112460993
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.3753494514525002
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.015780490610990405
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-1.8929962428731755
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.19259564651563543
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.27939598529792564
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-2.129403633971401
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.2839250140602745E8
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-114.8297509764446
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-3.209813041267242E7
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Recall_Top10	0.15279241306638566
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-30.11747848136332
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.45872190083709485
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	EPC_Top10	0.013752405303171221
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.08577653708309764
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.004891605393118392
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.256808728044779
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.0055740032468021
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-2.682244523168251
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.414564662748526
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	SE_Top10	6.722675886949748
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-8.64818866217912
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6601761495978085
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5975164390699581
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Gini_Top10	0.0066090409029126995
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-30.49876347811428
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6622000300798871
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.2201262173095424
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-2.238095156004497
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.0015625
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-9.11044020140689
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.2174291313619492
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.0046875
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.09767105133884448
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-4.642168785313274
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0014634146341463415
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5996164190611437
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.08110607511654506
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-14.242107212840356
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ICov_Top10	2145.0
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.06712945941447623
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.46904406622068895
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6300241692258097
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	0.021384365940192728
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-108.79863066566011
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Prec_Top10	0.015279241306638689
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.2460963794587547
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.21802065214458244
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	4.878048780487805E-4
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.001388888888888889
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.3799785524720969
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-4.6421532091668665
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	nDCG_Top10	0.0903098981885191
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-8.706283044083687
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	EFD_Top10	0.2030637376607325
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.439168017411931
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-108.79825213883083
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6019498415007907
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.03765133397695608
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-2.222284298632562
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	4.62962962962963E-4
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.3330538753511848
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-108.79825213883083
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.21505477544417417
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-3.948232564743077
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.06559450242855538
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.058843852699885124
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.0520594416816132
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.012605171828865558
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6263810868753736
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.013557803835977822
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.8928417803289699
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.19895441531533853
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.342620662445434
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-2.6757217255927306
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.2473791127602638
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.14246747440170726
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.5005002373978731
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRating_User_Gender_Top10	0.9407855202432529
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.5967827226092624
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRating_User_Interactions_Top10	6.126738525863928
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.0459824266878058
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.03445060752544387
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-9.174994999343523
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.9968347036137726
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.6723313803066491
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.3360261015647179
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-30.49880111271498
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6052827848160494
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UCov	2847.0
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.04609598853868195
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.015365329512893983
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.02417543418394108
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.06641028962380169
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.24678380678754785
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster2_Top10	0.07658969192167968
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-8.20329611444274
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.17143948474602466
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.038083009850047866
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-1.9621828087964586
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.1780328230684196
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.19958238318506383
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-2.3176653577677246
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-108.79863066566011
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-12.094847545158613
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-30.11757586891208
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Recall_Top10	0.3565156304882332
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-6026596.518467214
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.41617823376670804
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	EPC_Top10	0.043192288600805415
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.2287169767444349
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.00477400387735416
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.9206143399341438
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.839811433105417
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-121.30534640505692
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.9255474851384276
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	SE_Top10	9.975816695145998
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1951.4469335292754
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5657942702668031
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5213225575122964
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Gini_Top10	0.030729285871033185
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-964275.322946272
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5678326561277969
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.9560396316137454
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-747.0615204913056
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.004580152671755725
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-44.30264090782629
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-119.39525240476574
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.013740458015267175
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.25983583884709555
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2892755.2660863814
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5233240082728277
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.23680068433117274
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-368.76767676803433
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ICov_Top10	3847.0
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.02613367948018852
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-9.392419281535435
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6193791913040709
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	0.048196912972978144
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.4174475598297247E8
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Prec_Top10	0.0356515630488228
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.9122004583769283
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.21608765335144353
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.00625
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.3576886801223954
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-964255.2660685307
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	nDCG_Top10	0.24205405277659206
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-5853.076867360878
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	EFD_Top10	0.5986866273674172
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.4347811738584242
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-4.72482559829547E7
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6004873176119743
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.017396648611983867
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-249.4037010535756
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0020833333333333333
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.35671049519562037
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-964498.6216777086
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-39.77006844378158
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-59.792021803249916
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.18754046938762833
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.008749067426548685
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.17392921538903297
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.011509373223519415
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6156963494723076
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.00954293127884176
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.3147560841451151
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.28999212110324013
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.3968662903280262
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-41.67914988486524
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.3305653501929937
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.3290811062492602
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.4984156237068076
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRating_User_Gender_Top10	0.2235186330499488
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.5594885960718554
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRating_User_Interactions_Top10	2.0566751477278777
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.07892323002790325
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.05484662230136039
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-123.9343843169617
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.8320141549437265
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.4674932864629331
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.3472918758371508
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-2892775.32296978
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6040373431746509
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UCov	2847.0
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.10573338023214914
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.03524446007738304
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.018888075604360677
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.025728675334449225
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.33002276193108027
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster2_Top10	0.20490262325950137
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-21.21880819084392
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.36599666686584587
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.01771582815901629
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-1.898995564596731
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.1899791045037631
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.2905362854622474
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-2.1477683406231978
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-2892998.622546924
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-100.25071716262569
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1.807972151857879E7
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Recall_Top10	0.15314365999297505
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-2588761.0107538477
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.5621101424561701
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	EPC_Top10	0.01417782234108044
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.08955952314479512
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.013259393523652574
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.2370395456667513
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.0912012197849033
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-52.9339052854953
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.3835014238558934
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	SE_Top10	6.969570081061956
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-806.815242988088
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6680387138190531
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6009067336398175
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Gini_Top10	0.00726233709683255
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-414236.22166110703
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6700637250475379
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.1800567130527375
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-309.33332575395235
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.001075268817204301
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-21.521533132410003
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-49.34207158127597
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.0032258064516129032
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.0974383459314957
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1242601.5845075445
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6029024301153956
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.08167068586168925
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-12.409620669577821
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ICov_Top10	2220.0
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.06343272932838895
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.380194669911609
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.593133951390481
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	0.024567596205638836
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-6.088740230172327E7
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Prec_Top10	0.015314365999297629
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.2264220500802456
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.2086649762874917
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.0023166023166023165
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.4905370466618949
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-414201.5845048472
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	nDCG_Top10	0.09165618084636075
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2419.0916514917903
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	EFD_Top10	0.20735919941642927
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.2084712366383825
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.0295802301720593E7
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5730985588178936
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.043625803711456856
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-103.68210331890774
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	7.722007722007722E-4
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.2721419568669996
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-414253.66158545815
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-16.438032721988897
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-3.3775758982990323
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.06058695162303744
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.05963939136572405
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.05345163406397704
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.022675066109511977
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5897480945643658
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.02189408562292061
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.920759953003577
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.20893760362859704
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.2349604291302954
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-20.020290770825536
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.24576577343558692
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.14212062922517196
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.5560082478508594
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRating_User_Gender_Top10	0.9778403756129895
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.603801967820601
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRating_User_Interactions_Top10	7.015163091547168
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.04564930379444845
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.038450612663582
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-54.445641914321556
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.081836869303049
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.7421763023801425
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.250402815982421
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1242636.2217034826
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5763185647809759
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UCov	2847.0
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.04641062455132807
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.015470208183776023
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.030832186795194616
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.0627093682136246
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.2450934360703949
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster2_Top10	0.08988193060000041
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-7.645522237832239
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.16634104342282852
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.044185315075081055
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-2.327044218162079
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.200407063835771
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.20958348970849738
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-2.575503051622615
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1242653.6616782665
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-9.826093896526277
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-7766261.010770741
random_XX_XX_XX_XX_best0_top100_rec	Recall_Top10	3.5124692658939234E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-17812.406250493405
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-38.229466933188846
random_XX_XX_XX_XX_best0_top100_rec	EPC_Top10	2.6405487287783223E-5
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	5.024078802651935E-4
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-4.5109977813513344
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-24.866817307755916
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-7.359108007403339
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-5.987901273537081
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.5105336079389371
random_XX_XX_XX_XX_best0_top100_rec	SE_Top10	14.068613517380332
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.3475867938819674
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-24.866817307755916
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-7.359108007403339
random_XX_XX_XX_XX_best0_top100_rec	Gini_Top10	0.44292484013753586
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-48450.5250000789
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-17258.763215605286
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5456786402451426
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1.9186050565628143
random_XX_XX_XX_XX_best0_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-2.3475867938819674
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.1590902499913689
random_XX_XX_XX_XX_best0_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-8549.805001289464
random_XX_XX_XX_XX_best0_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-4845.5250007894265
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.5028002899209494
random_XX_XX_XX_XX_best0_top100_rec	ICov_Top10	19105.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-8.856362297894485
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.5829786120168052
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-284.8050386821744
random_XX_XX_XX_XX_best0_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	5.196311992823081E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-145350.5250000261
random_XX_XX_XX_XX_best0_top100_rec	Prec_Top10	3.5124692658939236E-5
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-17258.763215605286
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-10.934248385515756
random_XX_XX_XX_XX_best0_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-10.934248385515756
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2849.805003868398
random_XX_XX_XX_XX_best0_top100_rec	nDCG_Top10	1.251166797007454E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-5.987901273537081
random_XX_XX_XX_XX_best0_top100_rec	EFD_Top10	3.5691441538818024E-4
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1522.5982321267065
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-48450.525000078895
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.2444823952143635
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1781.1562549339492
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.5871581607476521
random_XX_XX_XX_XX_best0_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.7594575461751534
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-48450.525000078895
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.002395515774561874
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-4.525208207813991E-4
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.5734653315224776
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-4869.030001184143
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.23341507080346235
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-16.34462210370681
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5326521719126125
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-17258.763215605282
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-427.31252578811603
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-2.347586793881968
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-7.35910800740334
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-2111.000005847644
random_XX_XX_XX_XX_best0_top100_rec	UserMADRating_User_Gender_Top10	8.176692113022929E-7
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-7519.8183961443865
random_XX_XX_XX_XX_best0_top100_rec	UserMADRating_User_Interactions_Top10	4.670714865910123E-6
random_XX_XX_XX_XX_best0_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	2.5120394013259674E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	1.632208922742111E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-5.987901273537081
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-4845.5250007894265
random_XX_XX_XX_XX_best0_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	5.4402734311353644E-5
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-3.1479215629705792
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-145350.52500002613
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1014.9954941177326
random_XX_XX_XX_XX_best0_top100_rec	UCov	2847.0
random_XX_XX_XX_XX_best0_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	1.1273957158962796E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	3.757985719654265E-5
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-17343.117422654253
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-6344.846771746825
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-4845.525000789427
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Gender_Cluster2_Top10	7.794467989234622E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5310536141938813
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-2.8001822345791183E-4
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-2.42196383329489
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-4869.030001184143
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-38.229466933188846
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-24.866817307755912
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-17343.117422654253
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-145350.5250000261
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5469324570972645
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-53437.40625016441


==> images/FairnessResults/LastFM/BPR-MF/ResultsPlusFairness-ChiSquaredGCE-MAD.tsv <==
Algorithm	EFD_Top10	EPC_Top10	Gini_Top10	ICov_Top10	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemMADRanking_Clustering_Items_Popularity_Top10	ItemMADRating_Clustering_Items_Popularity_Top10	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	Prec_Top10	Recall_Top10	SE_Top10	UCov	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	UserMADRanking_User_Gender_nDCG_Top10	UserMADRanking_User_Interactions_nDCG_Top10	UserMADRating_User_Gender_Top10	UserMADRating_User_Interactions_Top10	UsernDCG_Clustering_User_Gender_Cluster0_Top10	UsernDCG_Clustering_User_Gender_Cluster1_Top10	UsernDCG_Clustering_User_Gender_Cluster2_Top10	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	nDCG_Top10	
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	0.014134155325022874	0.0010252959249083073	0.022933012774307926	2933.0	0.0	2.4154589371980676E-4	6.688963210702341E-5	8.087201125175808E-4	-1.025819351591224	-4.476216165291744	-1.7970297875123742	-6.938892452561329	-52.59251990091491	-23750.036303405872	-23755.77540715449	-23755.77540715449	-148438.72146050414	-1163750.7354336793	-0.0017985941684484086	-1.7014745751513654	-2.2124110469813805	-0.44208429242401115	-1.922457096666578	-0.662864757492772	-3.381685083766239	-13.870938599475432	-5.08759782806442	-26.57332548876153	-3.1487090542813068	-6.746261093604169	-3.924739895524005	-20.22384820697607	-156.60270703863142	-71250.03630403378	-71255.77542557314	-71255.77542557314	-445313.7214650952	-3491250.7354344106	0.0020008112709660477	0.021334166543586375	0.0	7.246376811594203E-4	2.0066889632107025E-4	0.002426160337552743	8.781173164734812E-4	0.008781173164734809	9.713746602005228	2847.0	-0.1969254147258397	-0.36661852479126644	-0.007596249350702466	-0.38053200110652563	-0.588010407906294	-1.0765225186657208	-0.7829396791398777	-0.05779223389102672	-0.19335878026144881	-0.8352879604623238	-1.6144376771684934	-0.32243398253410027	-0.010293988270874022	-0.589582813967424	-1.0895760596718702	-0.7895806385523421	-0.05989478025962103	-0.1895850595684091	-0.23938265267346026	-0.24290171472690414	-0.01132630081144581	-0.47975177100674615	-0.6935255029854335	-0.8433399695581023	-0.546452055117614	-0.02468540989353718	-0.2820650826530786	-0.8160600330280181	-1.168892463925091	-0.22553371908691255	-0.008492360450373715	-0.6943188689342743	-0.8497680476666645	-0.5497108020091495	-0.025503226677772717	-0.2783891273489807	0.0011110919352903196	0.001601230009147368	0.2902650066492403	3.0622907977319365	0.004403429243368447	0.006036628197086281	0.006070067146303927	0.00669839220157203	0.004856984674478017	0.003710761288535201	0.004212497358704298	0.004873458309860865	
most_popular_XX_XX_XX_XX_best1_top10_rec	0.10864367263017684	0.0068696250495861285	5.478553893007998E-4	122.99999999999963	0.0	0.0	0.0	0.00821917808219178	-23.230127890948026	-398.74418768130874	-398.7441876813087	-146.31041958351855	-398.7441876813087	-666899.805000016	-1.1337300524999987E7	-1.1337300524999987E7	-4168124.906249998	-1.1337300524999987E7	-2849.805003868398	-48450.5250000789	-48450.525000078895	-17812.406250493405	-48450.525000078895	-8.113949980499996E7	-1.379371500524999E9	-1.379371500524999E9	-5.0712187490624964E8	-1.379371500524999E9	-70.07912945522406	-1195.18253744764	-1195.1825374476402	-439.11859877381545	-1195.1825374476402	-2000699.8050000037	-3.401190052499996E7	-3.401190052499996E7	-1.2504374906249987E7	-3.401190052499996E7	0.02408161781214317	0.008027205937381056	0.0	0.0	0.0	0.024657534246575342	0.008219178082191803	0.0821917808219178	4.647626479300118	2847.0	-0.2858843819892528	-0.48171587882401246	-0.012827380046229964	-0.20166357410933144	-0.19232719505404328	-0.650251329403841	-0.5775738057485336	-0.0886344606465399	-1.4772863823727926	-1.2781448868222292	-2.3199985548236435	-0.5635084843308447	-0.02264991040714326	-0.19149557585486976	-0.6536711069264383	-0.5793116989147797	-0.08780352716898188	-1.4660469643498415	-0.35477149440428124	-0.43547099445087667	-0.012429196059516645	-0.1771040901714135	-0.14819734148144525	-0.6265169002394184	-0.7259782550657508	-0.12137385242783028	-1.6691379554129324	-1.4824528246753992	-2.2465444412728464	-0.5906675826489811	-0.02256714450659636	-0.14749013435008007	-0.629737917255798	-0.7279480148212971	-0.12030163335514865	-1.6557335230876609	0.011331097785397398	0.033191654089539994	0.0	0.0	0.05470832512515802	0.03771167844706192	0.0417645676077129	0.023445023610312154	0.04307770726170416	0.04724974773893901	0.08843765163031386	0.05052317814137142	
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	0.3069401124235933	0.022128033225921218	0.061139838695862814	5645.0	0.0	2.5839793281653745E-4	0.001261564339781329	0.020633802816901407	-21.337345780335063	-25.280498393914538	-41.264324825392364	-134.37179621088444	-1032.2511754749164	-571902.9823402923	-571912.367784342	-572047.2150320204	-3574394.723671155	-2.8023103695787348E7	-0.006529328726378014	-1.384116036241642	-1.959871313596652	-0.3889523340513078	-2.045566740742209	-0.8098622829957012	-3.6031155692530596	-13.056110854535728	-6.011407822670961	-34.70582437783789	-63.43496703799872	-67.38724070259744	-83.62135806727184	-397.4826752513949	-3094.772292283737	-1715702.9823508204	-1715712.367796903	-1715847.2155461283	-1.072314472373698E7	-8.406930369579783E7	0.03329985753586706	0.12296075706719477	0.0	7.751937984496124E-4	0.0037846930193439865	0.06190140845070422	0.021145064980681624	0.2114506498068142	11.135874522590099	2847.0	-0.2699419137740634	-0.4898559689138483	-0.01308726114705916	-0.21071727973517707	-0.41190006055060846	-0.5877048001006286	-0.4992553535584008	-0.006682138768689838	-0.7167351803458613	-1.2262146918262173	-2.3190015266899566	-0.5524629798649983	-0.022393029533791853	-0.4113802672132787	-0.5913850322272616	-0.5012901908029133	-0.00647125255590042	-0.7097853310216373	-0.3133347513641952	-0.4891631551916146	-0.015582045134339473	-0.18002964076603378	-0.3950542696573548	-0.5267829721490978	-0.5713769948728142	-0.007609684150721829	-0.7300983354547388	-1.3853718448238272	-2.4084784693691095	-0.6049396813233259	-0.02643425137887534	-0.3945405614502613	-0.5301967028012422	-0.5735558697970067	-0.00736598191498683	-0.7229918354841791	0.030562875839142207	0.0218405462750815	0.14066295771528795	0.6858982072100224	0.1312037836800676	0.08535946992135429	0.10653159937594144	0.1015963951491416	0.117883015942001	0.12344277148182678	0.143424235852696	0.1215591644374222	
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	0.021723224807538365	0.001577310891815801	0.02181947644984228	2810.0	0.0	0.0	7.23589001447178E-5	0.0012302284710017574	-2.362657817821731	-6.198103227810714	-62.46351871016305	-15.784591161773864	-62.46351871016305	-68399.97199926733	-68408.3651015964	-1710000.6851420156	-427500.90713760763	-1710000.6851420156	-0.001107105378469031	-1.742387365164804	-2.1381575311355223	-0.4570005911685311	-2.0805929168433814	-1.2339736416345193	-4.240188862863097	-16.971214924223748	-8.683384833303506	-51.9603843843638	-7.313535996814414	-11.299289570796962	-186.2123669791034	-46.740091289160844	-186.2123669791034	-205199.97199975565	-205208.36512910336	-5130000.685142572	-1282500.9071411062	-5130000.685142572	0.0025613301368285148	0.030585042875841097	0.0	0.0	2.170767004341534E-4	0.0036906854130052723	0.001264488935721813	0.012644889357218124	9.700697625463093	2847.0	-0.19722600250545286	-0.40531646720753156	-0.008113139541563008	-0.3440222971796405	-2.4657150372495407	-0.5655611071336484	-0.39345291833860896	-0.18552149109101324	-0.27880974315543183	-0.8774452014623404	-1.7790376566983181	-0.36570918717468925	-0.011906878085468864	-2.490175447161171	-0.5702091307807573	-0.3956645113770222	-0.18880706737973352	-0.27482571128043143	-0.287978235372658	-0.2582764648889949	-0.002280374443272448	-0.3722253026827027	-2.5907564778788523	-0.40092269539592795	-0.6389423324860437	-0.20596881303328496	-0.24303901867610656	-1.0122438075620517	-1.3343792581730531	-0.299306284268398	-0.0020366930172299735	-2.5959093774078035	-0.40448187461870677	-0.6422538450898896	-0.20700777992155528	-0.2396596318309392	8.34812287492338E-4	0.004863381371954959	0.31173326418548203	3.1533835602300626	0.0072099258766353735	0.00846214430787388	0.008095672961881541	0.011434729406757984	0.0070203171938377565	0.00914251854402086	0.0024153671129091025	0.007507368631881138	
random_XX_XX_XX_XX_best0_top100_rec	3.5691441538818024E-4	2.6405487287783223E-5	0.44292484013753586	19105.0	0.0	0.0	0.0	3.757985719654265E-5	-0.002395515774561874	-2.347586793881968	-2.3475867938819674	-0.5871581607476521	-2.3475867938819674	-2849.805003868398	-48450.5250000789	-48450.525000078895	-17812.406250493405	-48450.525000078895	-0.5734653315224776	-0.5326521719126125	-0.5456786402451426	-2.8001822345791183E-4	-0.5105336079389371	-0.5829786120168052	-0.5310536141938813	-0.5469324570972645	-4.525208207813991E-4	-0.5028002899209494	-0.1590902499913689	-5.987901273537081	-5.987901273537081	-1.9186050565628143	-5.987901273537081	-8549.805001289464	-145350.52500002613	-145350.5250000261	-53437.40625016441	-145350.5250000261	1.632208922742111E-4	5.4402734311353644E-5	0.0	0.0	0.0	1.1273957158962796E-4	3.5124692658939236E-5	3.5124692658939234E-4	14.068613517380332	2847.0	-0.7594575461751534	-10.934248385515756	-4.5109977813513344	-10.934248385515756	-7.35910800740334	-0.23341507080346235	-7.359108007403339	-2.42196383329489	-7.359108007403339	-427.31252578811603	-4869.030001184143	-2111.000005847644	-4869.030001184143	-4845.525000789427	-284.8050386821744	-4845.5250007894265	-1781.1562549339492	-4845.5250007894265	-3.1479215629705792	-38.229466933188846	-16.34462210370681	-38.229466933188846	-24.866817307755912	-1.2444823952143635	-24.866817307755916	-8.856362297894485	-24.866817307755916	-1522.5982321267065	-17343.117422654253	-7519.8183961443865	-17343.117422654253	-17258.763215605282	-1014.9954941177326	-17258.763215605286	-6344.846771746825	-17258.763215605286	5.196311992823081E-4	2.5120394013259674E-4	8.176692113022929E-7	4.670714865910123E-6	0.0	0.0	7.794467989234622E-4	0.0	0.0	5.024078802651935E-4	0.0	1.251166797007454E-4	
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	0.5143755955675987	0.03721861177145127	0.07054215852278345	6220.0	0.0	0.0	0.0020378457059679767	0.030566303200844178	-61.82918277321526	-65.40547942928376	-1549.2822510006968	-387.4566303129679	-1549.2822510006968	-1677700.1043041004	-1677714.9975751103	-4.194250082043753E7	-1.048562675273489E7	-4.194250082043753E7	-0.002567190993677082	-1.602786312147337	-2.218402949610111	-0.44775239538907396	-2.0615434768859693	-4.036285871200701	-9.589253058019613	-44.4554127774556	-26.27490906324603	-162.68629169953107	-185.72496908851798	-189.306288028762	-4646.676498412388	-1161.8057997526512	-4646.676498412388	-5033100.10430417	-5033114.997578736	-1.2582750082043754E8	-3.1456876752735335E7	-1.2582750082043754E8	0.03178969126722602	0.12026937267444622	0.0	0.0	0.00611353711790393	0.09169890960253253	0.031015103617843084	0.3101510361784334	11.345435826381953	2847.0	-0.32671095566905617	-0.415522814752324	-0.007843526927540534	-0.20303281173472665	-0.37900580446359455	-0.6428586613755438	-0.4740209237345834	-0.011508710124408905	-0.7598670786613599	-1.3609706192178201	-2.109774514449592	-0.535856884942213	-0.01690576732934157	-0.37849639194399864	-0.6467292256731123	-0.4759818601154312	-0.011278939425133472	-0.7526332982845676	-0.2957088999605686	-0.498456783021202	-0.015537539968339398	-0.1881475719657829	-0.35290607957874387	-0.5897123883009552	-0.517202435473558	-0.014668139303641636	-0.8222180156530401	-1.3287683978644094	-2.4125602380361535	-0.5939422458605921	-0.026003277918185908	-0.35235789151502983	-0.5932782064879771	-0.5191845144367686	-0.01433680460563247	-0.814461601879086	0.05048458997649998	0.050465709517556245	0.14736395231917263	0.5570652930530704	0.2181784355890636	0.14245155062431364	0.18423123117629783	0.15748469331519166	0.2088689861186178	0.1938342622054025	0.2534045377125657	0.2033398466149886	


==> images/FairnessResults/LastFM/BPR-MF/ResultsPlusFairness-ChiSquaredGCE-MAD_triple.tsv <==
Algorithm	Metric	Value
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Recall_Top10	0.008781173164734809
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-148438.72146050414
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.24290171472690414
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	EPC_Top10	0.0010252959249083073
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.003710761288535201
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.007596249350702466
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.2820650826530786
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.19335878026144881
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-6.746261093604169
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.922457096666578
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	SE_Top10	9.713746602005228
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-52.59251990091491
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.546452055117614
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.7829396791398777
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Gini_Top10	0.022933012774307926
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-23755.77540715449
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5497108020091495
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-2.2124110469813805
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-20.22384820697607
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	6.688963210702341E-5
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.7970297875123742
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-3.1487090542813068
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	2.0066889632107025E-4
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.004403429243368447
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-71250.03630403378
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.7895806385523421
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.004856984674478017
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-26.57332548876153
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ICov_Top10	2933.0
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.02468540989353718
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.662864757492772
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.0895760596718702
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	0.0011110919352903196
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-3491250.7354344106
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Prec_Top10	8.781173164734812E-4
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.2783891273489807
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.38053200110652563
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	7.246376811594203E-4
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.36661852479126644
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-23750.036303405872
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	nDCG_Top10	0.004873458309860865
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-156.60270703863142
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	EFD_Top10	0.014134155325022874
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.8160600330280181
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1163750.7354336793
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.8433399695581023
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.05989478025962103
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-6.938892452561329
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	2.4154589371980676E-4
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.1969254147258397
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-23755.77540715449
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.025819351591224
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-5.08759782806442
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.006036628197086281
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.0017985941684484086
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.00669839220157203
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.010293988270874022
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.0765225186657208
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.01132630081144581
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.7014745751513654
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.6943188689342743
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.8352879604623238
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-4.476216165291744
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.588010407906294
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.004212497358704298
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.32243398253410027
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRating_User_Gender_Top10	0.2902650066492403
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.22553371908691255
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRating_User_Interactions_Top10	3.0622907977319365
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.001601230009147368
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.0020008112709660477
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-3.924739895524005
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.1895850595684091
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.021334166543586375
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.23938265267346026
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-71255.77542557314
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.8497680476666645
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UCov	2847.0
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.002426160337552743
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	8.087201125175808E-4
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.008492360450373715
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.025503226677772717
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.589582813967424
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster2_Top10	0.006070067146303927
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-3.381685083766239
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.44208429242401115
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.05779223389102672
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-1.6144376771684934
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.47975177100674615
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.6935255029854335
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-1.168892463925091
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-71255.77542557314
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-13.870938599475432
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-445313.7214650952
most_popular_XX_XX_XX_XX_best1_top10_rec	Recall_Top10	0.0821917808219178
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-4168124.906249998
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.43547099445087667
most_popular_XX_XX_XX_XX_best1_top10_rec	EPC_Top10	0.0068696250495861285
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.04724974773893901
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.012827380046229964
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.6691379554129324
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.4772863823727926
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1195.18253744764
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-48450.525000078895
most_popular_XX_XX_XX_XX_best1_top10_rec	SE_Top10	4.647626479300118
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-398.7441876813087
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.7259782550657508
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5775738057485336
most_popular_XX_XX_XX_XX_best1_top10_rec	Gini_Top10	5.478553893007998E-4
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.1337300524999987E7
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.7279480148212971
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-48450.525000078895
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-439.11859877381545
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-398.7441876813087
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-70.07912945522406
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.05470832512515802
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2000699.8050000037
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5793116989147797
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.04307770726170416
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.379371500524999E9
most_popular_XX_XX_XX_XX_best1_top10_rec	ICov_Top10	122.99999999999963
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.12137385242783028
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-8.113949980499996E7
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6536711069264383
most_popular_XX_XX_XX_XX_best1_top10_rec	UserMADRanking_User_Gender_nDCG_Top10	0.011331097785397398
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-3.401190052499996E7
most_popular_XX_XX_XX_XX_best1_top10_rec	Prec_Top10	0.008219178082191803
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.6557335230876609
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.20166357410933144
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.48171587882401246
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-666899.805000016
most_popular_XX_XX_XX_XX_best1_top10_rec	nDCG_Top10	0.05052317814137142
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1195.1825374476402
most_popular_XX_XX_XX_XX_best1_top10_rec	EFD_Top10	0.10864367263017684
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.4824528246753992
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.1337300524999987E7
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6265169002394184
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.08780352716898188
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-146.31041958351855
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.2858843819892528
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.1337300524999987E7
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-23.230127890948026
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-5.0712187490624964E8
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.03771167844706192
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2849.805003868398
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.023445023610312154
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.02264991040714326
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.650251329403841
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.012429196059516645
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-48450.5250000789
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.14749013435008007
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.2781448868222292
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-398.74418768130874
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.19232719505404328
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.08843765163031386
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.5635084843308447
most_popular_XX_XX_XX_XX_best1_top10_rec	UserMADRating_User_Gender_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.5906675826489811
most_popular_XX_XX_XX_XX_best1_top10_rec	UserMADRating_User_Interactions_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.033191654089539994
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.02408161781214317
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1195.1825374476402
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.4660469643498415
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.008027205937381056
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.35477149440428124
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-3.401190052499996E7
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.629737917255798
most_popular_XX_XX_XX_XX_best1_top10_rec	UCov	2847.0
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.024657534246575342
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.00821917808219178
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.02256714450659636
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.12030163335514865
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.19149557585486976
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Gender_Cluster2_Top10	0.0417645676077129
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.379371500524999E9
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-17812.406250493405
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.0886344606465399
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-2.3199985548236435
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.1771040901714135
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.14819734148144525
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-2.2465444412728464
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-3.401190052499996E7
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.379371500524999E9
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1.2504374906249987E7
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Recall_Top10	0.2114506498068142
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-3574394.723671155
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.4891631551916146
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	EPC_Top10	0.022128033225921218
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.12344277148182678
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.01308726114705916
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.7300983354547388
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.7167351803458613
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-67.38724070259744
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.045566740742209
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	SE_Top10	11.135874522590099
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1032.2511754749164
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5713769948728142
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.4992553535584008
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Gini_Top10	0.061139838695862814
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-571912.367784342
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5735558697970067
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.959871313596652
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-397.4826752513949
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.001261564339781329
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-41.264324825392364
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-63.43496703799872
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.0037846930193439865
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.1312037836800676
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1715702.9823508204
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5012901908029133
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.117883015942001
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-34.70582437783789
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ICov_Top10	5645.0
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.007609684150721829
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.8098622829957012
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5913850322272616
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	0.030562875839142207
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-8.406930369579783E7
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Prec_Top10	0.021145064980681624
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.7229918354841791
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.21071727973517707
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	7.751937984496124E-4
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.4898559689138483
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-571902.9823402923
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	nDCG_Top10	0.1215591644374222
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-3094.772292283737
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	EFD_Top10	0.3069401124235933
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.3853718448238272
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.8023103695787348E7
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5267829721490978
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.00647125255590042
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-134.37179621088444
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	2.5839793281653745E-4
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.2699419137740634
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-572047.2150320204
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-21.337345780335063
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-6.011407822670961
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.08535946992135429
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.006529328726378014
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.1015963951491416
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.022393029533791853
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5877048001006286
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.015582045134339473
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.384116036241642
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.3945405614502613
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.2262146918262173
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-25.280498393914538
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.41190006055060846
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.143424235852696
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.5524629798649983
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRating_User_Gender_Top10	0.14066295771528795
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.6049396813233259
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRating_User_Interactions_Top10	0.6858982072100224
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.0218405462750815
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.03329985753586706
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-83.62135806727184
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.7097853310216373
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.12296075706719477
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.3133347513641952
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1715712.367796903
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5301967028012422
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UCov	2847.0
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.06190140845070422
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.020633802816901407
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.02643425137887534
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.00736598191498683
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.4113802672132787
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster2_Top10	0.10653159937594144
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-3.6031155692530596
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.3889523340513078
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.006682138768689838
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-2.3190015266899566
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.18002964076603378
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.3950542696573548
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-2.4084784693691095
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1715847.2155461283
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-13.056110854535728
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1.072314472373698E7
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Recall_Top10	0.012644889357218124
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-427500.90713760763
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.2582764648889949
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	EPC_Top10	0.001577310891815801
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.00914251854402086
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.008113139541563008
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.24303901867610656
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.27880974315543183
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-11.299289570796962
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.0805929168433814
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	SE_Top10	9.700697625463093
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-62.46351871016305
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6389423324860437
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.39345291833860896
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Gini_Top10	0.02181947644984228
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-68408.3651015964
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6422538450898896
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-2.1381575311355223
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-46.740091289160844
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	7.23589001447178E-5
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-62.46351871016305
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-7.313535996814414
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	2.170767004341534E-4
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.0072099258766353735
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-205199.97199975565
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.3956645113770222
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.0070203171938377565
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-51.9603843843638
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ICov_Top10	2810.0
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.20596881303328496
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.2339736416345193
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5702091307807573
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	8.34812287492338E-4
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-5130000.685142572
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Prec_Top10	0.001264488935721813
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.2396596318309392
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.3440222971796405
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.0
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.40531646720753156
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-68399.97199926733
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	nDCG_Top10	0.007507368631881138
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-186.2123669791034
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	EFD_Top10	0.021723224807538365
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.0122438075620517
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1710000.6851420156
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.40092269539592795
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.18880706737973352
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-15.784591161773864
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.19722600250545286
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1710000.6851420156
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2.362657817821731
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-8.683384833303506
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.00846214430787388
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.001107105378469031
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.011434729406757984
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.011906878085468864
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5655611071336484
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.002280374443272448
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.742387365164804
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2.5959093774078035
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.8774452014623404
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-6.198103227810714
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2.4657150372495407
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.0024153671129091025
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.36570918717468925
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRating_User_Gender_Top10	0.31173326418548203
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.299306284268398
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRating_User_Interactions_Top10	3.1533835602300626
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.004863381371954959
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.0025613301368285148
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-186.2123669791034
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.27482571128043143
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.030585042875841097
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.287978235372658
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-205208.36512910336
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.40448187461870677
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UCov	2847.0
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.0036906854130052723
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.0012302284710017574
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.0020366930172299735
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.20700777992155528
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2.490175447161171
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster2_Top10	0.008095672961881541
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-4.240188862863097
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.4570005911685311
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.18552149109101324
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-1.7790376566983181
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.3722253026827027
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2.5907564778788523
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-1.3343792581730531
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-5130000.685142572
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-16.971214924223748
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1282500.9071411062
random_XX_XX_XX_XX_best0_top100_rec	Recall_Top10	3.5124692658939234E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-17812.406250493405
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-38.229466933188846
random_XX_XX_XX_XX_best0_top100_rec	EPC_Top10	2.6405487287783223E-5
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	5.024078802651935E-4
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-4.5109977813513344
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-24.866817307755916
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-7.359108007403339
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-5.987901273537081
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.5105336079389371
random_XX_XX_XX_XX_best0_top100_rec	SE_Top10	14.068613517380332
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.3475867938819674
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-24.866817307755916
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-7.359108007403339
random_XX_XX_XX_XX_best0_top100_rec	Gini_Top10	0.44292484013753586
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-48450.5250000789
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-17258.763215605286
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5456786402451426
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1.9186050565628143
random_XX_XX_XX_XX_best0_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-2.3475867938819674
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.1590902499913689
random_XX_XX_XX_XX_best0_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-8549.805001289464
random_XX_XX_XX_XX_best0_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-4845.5250007894265
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.5028002899209494
random_XX_XX_XX_XX_best0_top100_rec	ICov_Top10	19105.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-8.856362297894485
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.5829786120168052
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-284.8050386821744
random_XX_XX_XX_XX_best0_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	5.196311992823081E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-145350.5250000261
random_XX_XX_XX_XX_best0_top100_rec	Prec_Top10	3.5124692658939236E-5
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-17258.763215605286
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-10.934248385515756
random_XX_XX_XX_XX_best0_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-10.934248385515756
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2849.805003868398
random_XX_XX_XX_XX_best0_top100_rec	nDCG_Top10	1.251166797007454E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-5.987901273537081
random_XX_XX_XX_XX_best0_top100_rec	EFD_Top10	3.5691441538818024E-4
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1522.5982321267065
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-48450.525000078895
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.2444823952143635
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1781.1562549339492
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.5871581607476521
random_XX_XX_XX_XX_best0_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.7594575461751534
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-48450.525000078895
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.002395515774561874
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-4.525208207813991E-4
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.5734653315224776
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-4869.030001184143
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.23341507080346235
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-16.34462210370681
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5326521719126125
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-17258.763215605282
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-427.31252578811603
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-2.347586793881968
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-7.35910800740334
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-2111.000005847644
random_XX_XX_XX_XX_best0_top100_rec	UserMADRating_User_Gender_Top10	8.176692113022929E-7
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-7519.8183961443865
random_XX_XX_XX_XX_best0_top100_rec	UserMADRating_User_Interactions_Top10	4.670714865910123E-6
random_XX_XX_XX_XX_best0_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	2.5120394013259674E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	1.632208922742111E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-5.987901273537081
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-4845.5250007894265
random_XX_XX_XX_XX_best0_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	5.4402734311353644E-5
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-3.1479215629705792
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-145350.52500002613
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1014.9954941177326
random_XX_XX_XX_XX_best0_top100_rec	UCov	2847.0
random_XX_XX_XX_XX_best0_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	1.1273957158962796E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	3.757985719654265E-5
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-17343.117422654253
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-6344.846771746825
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-4845.525000789427
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Gender_Cluster2_Top10	7.794467989234622E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5310536141938813
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-2.8001822345791183E-4
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-2.42196383329489
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-4869.030001184143
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-38.229466933188846
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-24.866817307755912
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-17343.117422654253
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-145350.5250000261
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5469324570972645
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-53437.40625016441
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Recall_Top10	0.3101510361784334
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1.048562675273489E7
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.498456783021202
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	EPC_Top10	0.03721861177145127
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.1938342622054025
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.007843526927540534
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.8222180156530401
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.7598670786613599
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-189.306288028762
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.0615434768859693
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	SE_Top10	11.345435826381953
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1549.2822510006968
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.517202435473558
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.4740209237345834
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Gini_Top10	0.07054215852278345
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1677714.9975751103
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5191845144367686
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-2.218402949610111
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1161.8057997526512
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.0020378457059679767
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1549.2822510006968
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-185.72496908851798
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.00611353711790393
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.2181784355890636
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-5033100.10430417
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.4759818601154312
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.2088689861186178
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-162.68629169953107
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ICov_Top10	6220.0
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.014668139303641636
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-4.036285871200701
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6467292256731123
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	0.05048458997649998
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.2582750082043754E8
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Prec_Top10	0.031015103617843084
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.814461601879086
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.20303281173472665
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.0
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-0.415522814752324
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1677700.1043041004
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	nDCG_Top10	0.2033398466149886
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-4646.676498412388
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	EFD_Top10	0.5143755955675987
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.3287683978644094
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-4.194250082043753E7
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5897123883009552
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.011278939425133472
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-387.4566303129679
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.32671095566905617
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-4.194250082043753E7
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-61.82918277321526
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-26.27490906324603
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.14245155062431364
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.002567190993677082
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.15748469331519166
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.01690576732934157
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6428586613755438
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.015537539968339398
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.602786312147337
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.35235789151502983
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-1.3609706192178201
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-65.40547942928376
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.37900580446359455
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.2534045377125657
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.535856884942213
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRating_User_Gender_Top10	0.14736395231917263
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.33333333333333337, 0.33333333333333337, 0.33333333333333337]_Top10	-0.5939422458605921
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRating_User_Interactions_Top10	0.5570652930530704
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.050465709517556245
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.03178969126722602
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-4646.676498412388
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.7526332982845676
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.12026937267444622
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.15, 0.15, 0.7]_Top10	-0.2957088999605686
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-5033114.997578736
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5932782064879771
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UCov	2847.0
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.09169890960253253
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.030566303200844178
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.026003277918185908
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.01433680460563247
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.37849639194399864
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster2_Top10	0.18423123117629783
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-9.589253058019613
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.44775239538907396
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.011508710124408905
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-2.109774514449592
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.7, 0.15, 0.15]_Top10	-0.1881475719657829
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.35290607957874387
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.15, 0.7, 0.15]_Top10	-2.4125602380361535
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.2582750082043754E8
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-44.4554127774556
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-3.1456876752735335E7


==> images/FairnessResults/Movielens-1M/Adversarial BPR-MF/ResultsPlusFairness-ChiSquaredGCE-MAD.tsv <==
Algorithm	EFD_Top10	EPC_Top10	Gini_Top10	ICov_Top10	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemMADRanking_Clustering_Items_Popularity_Top10	ItemMADRating_Clustering_Items_Popularity_Top10	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	Prec_Top10	Recall_Top10	SE_Top10	UCov	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	UserMADRanking_User_Gender_nDCG_Top10	UserMADRanking_User_Interactions_nDCG_Top10	UserMADRating_User_Gender_Top10	UserMADRating_User_Interactions_Top10	UsernDCG_Clustering_User_Gender_Cluster0_Top10	UsernDCG_Clustering_User_Gender_Cluster1_Top10	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	nDCG_Top10	
most_popular_XX_XX_XX_XX_best1_top10_rec	0.03441327022517458	0.002231701467964485	0.006772662680644692	199.0	0.0	0.0	0.0	0.0037913907284768214	-10.61148247890027	-184.21790158863573	-184.2179015886357	-67.44052731307782	-184.2179015886357	-652649.8050000163	-1.1095050524999987E7	-1.1095050524999987E7	-4079062.406249998	-1.1095050524999987E7	-2849.805003868398	-48450.5250000789	-48450.525000078895	-17812.406250493405	-48450.525000078895	-1.7213999980499986E8	-2.9263800005249968E9	-2.9263800005249968E9	-1.075874999906249E9	-2.9263800005249968E9	-431.7876414150136	-7344.229470719504	-7344.229470719503	-2699.797602592972	-7344.229470719503	-2.609174980499998E7	-4.435597505249995E8	-4.435597505249995E8	-1.6307343740624985E8	-4.435597505249995E8	0.0221758648009088	7.979556358490262E-4	0.0	0.0	0.0	0.1515728476821192	0.0037913907284768305	0.03791390728476821	5.103300393255459	6040.0	-0.1808941469499742	-0.004904663976208035	-0.08136751299054579	-0.6532741470760082	-0.43340804887229745	-0.621774678058749	-0.004501694125429667	-0.4889972211165198	-0.6914766682429323	-0.1766229222985649	-8.063750348008547E-5	-0.6583628068667056	-0.43946595271857924	-0.6176969250833824	-0.004474184086531663	-0.48169952693127616	-0.22058851259616952	-0.01248332687198761	-0.060619804583799564	-0.6384764367470375	-0.451983116793369	-0.6773130916952865	-0.006030696084818321	-0.442402746189995	-0.7979752521751342	-0.2199918867591345	-0.002004464722702215	-0.6434652459434511	-0.45837945571498306	-0.6730518924183315	-0.006070872437846875	-0.4356130646061208	0.005346407238230216	0.002775850569218159	0.0	0.0	0.019795943820782574	0.014449536582552358	0.020375182546657534	0.016008342132325538	0.020151017056548804	0.016596434884235838	0.018283193825727028	
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	0.08530220593778948	0.006345938227891893	0.04078391470270204	1168.9999999999995	0.005263157894736842	0.0033707865168539327	0.004850746268656716	0.008193730303532924	-0.22349170990881873	-0.660766743614424	-1.1309011069253971	-0.05191998159554656	-0.5768146864263068	-3.35662143746534	-12.542205043711188	-43.988292285605745	-22.052264503566203	-125.74772190288854	-0.018729339201978168	-1.2840406510550841	-1.4913030396847033	-0.27188322866262704	-1.6279954325312915	-10.013691528820068	-32.779777197501865	-87.70573526501192	-63.68908482615382	-401.5539817622658	-0.12095343790211799	-1.1513689049767166	-1.104672476624182	-0.10366986376181686	-0.6455384469952992	-4.329117416669995	-20.44051946495029	-51.85816455638251	-28.149434813456043	-159.7354962099515	0.30191552363797897	0.1705420531350599	0.1631578947368421	0.11348314606741573	0.11007462686567164	0.3263891192569249	0.008460264900662328	0.08460264900662251	7.412294424193848	6040.0	-0.14446541749320474	-6.91081317131248E-4	-0.10726228579962327	-1.308081703822132	-0.8455303564653502	-0.5312728496816386	-0.08416743377418534	-0.17538813903210104	-0.5917389791872851	-0.1370295740392956	-8.349559109540605E-4	-1.321205187000043	-0.8582115439269491	-0.5300650278227832	-0.08676132591934371	-0.17237247289916402	-0.1472692313236964	-8.93272541049539E-4	-0.10496395002892744	-1.4033229989800897	-0.7950801132227083	-0.5651306628111508	-0.09251959825319989	-0.166229282452674	-0.5994455538883852	-0.14004424979100194	-6.650705891195763E-4	-1.4164380364320759	-0.8070486459639958	-0.5638684785567951	-0.09503946901990279	-0.1633732212927238	0.0034749095640984676	0.025340319769687827	0.03784358782776742	1.674355116993021	0.04287501753323753	0.039400107969139064	0.07022417620445748	0.04135287293695016	0.033429467886853234	0.022184671681780798	0.04189180222776666	
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	0.04031386319745144	0.002721615257417464	0.021749104038752187	994.9999999999994	0.0	0.0	0.0	0.004924785100286533	-13.84142219772058	-239.13085412239155	-239.13085412239158	-87.6290846832807	-239.13085412239158	-783749.8050000134	-1.3323750524999985E7	-1.3323750524999985E7	-4898437.406249997	-1.3323750524999985E7	-0.21884581380874724	-3.2275898852490656	-3.078755831435103	-0.5524909194155152	-0.2315329190441685	-11.735191368844628	-437.8282910596768	-156.43540815454966	-74.34634833435433	-14.722727558756889	-565.1604994431797	-9611.568159423732	-9611.568159423734	-3533.3780021291323	-9611.568159423734	-3.1569449804999974E7	-5.366806505249993E8	-5.366806505249993E8	-1.9730906240624976E8	-5.366806505249993E8	0.15499125264707256	0.0947015168389662	0.0	0.0	0.0	0.19837034383954155	0.004552980132450351	0.04552980132450331	6.2083787886675665	6040.0	-0.1702992836616154	-0.003356491243440063	-0.08809194444698498	-0.7545486755895228	-0.40087634489668855	-0.6503494038717241	-0.011006662209158136	-0.4458010052222603	-0.6626407254107247	-0.1650571697632055	-2.1989972890379406E-6	-0.7603468539748561	-0.40677571964324144	-0.6462916711364737	-0.011097692671938164	-0.4389185582759535	-0.19287968829239466	-0.006920407266227446	-0.07442132987317396	-0.7191645229861383	-0.3810864328322948	-0.7416661271031684	-0.01404323894466597	-0.43492266509801913	-0.7236517014957122	-0.1896245571780255	-4.096914493515458E-4	-0.7243778001313703	-0.3868170901905581	-0.7370016104770742	-0.013974831150021405	-0.428074094369175	0.004696892762919718	0.00493781453342059	0.3016491619522199	4.175129172165153	0.022442658043560045	0.017745765280640327	0.023774442685030487	0.01748312955177696	0.0253770296171623	0.017829255680662962	0.021113686233654436	
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	0.09707245661844788	0.007398609415777002	0.07429072043327867	1486.0	0.005555555555555556	0.0030864197530864196	0.003950617283950617	0.00859983429991715	-0.1841734872254024	-0.8795243833705044	-1.2392721190480462	-0.07825060505386006	-0.5080750444041615	-3.1919544713965133	-7.111881680743969	-29.67035507733494	-20.96488881211226	-136.6136836872986	-0.006924512901441915	-1.3989222216333619	-1.8865040777496112	-0.36820293903926904	-1.931097640522303	-11.897913380163251	-20.48364632862239	-68.05467645351844	-75.43755205175782	-529.364196908321	-0.10505570652336016	-1.3508685607631221	-1.3531230411895758	-0.14718823875797238	-0.5755588379902705	-3.977923597499637	-10.254400795466326	-36.40826806337232	-25.915391805628264	-167.13546736648885	0.424058349842314	0.2254344263411381	0.17222222222222222	0.09567901234567901	0.09580246913580247	0.33380281690140845	0.009221854304635848	0.09221854304635761	8.304896156303286	6040.0	-0.1428033850180983	-5.824543965808893E-4	-0.10865275097335392	-1.3647972798757282	-0.9463914157773277	-0.519244956375088	-0.09962447743757341	-0.15844200025246613	-0.5871420324900836	-0.13523539779635307	-9.464620007991753E-4	-1.3788107253564255	-0.9604927181171654	-0.5183423507797174	-0.1025706404926583	-0.15574193464560815	-0.14857125622486678	-9.950493165840069E-4	-0.10391636706659324	-1.328836384757589	-0.8864835820870354	-0.5453207119255967	-0.0916083912944724	-0.1615411367997882	-0.6030318583795011	-0.14144999958498505	-5.931405829613379E-4	-1.3416311429162933	-0.8995258319232668	-0.5442272807098214	-0.09425328423186285	-0.1588030692597172	0.004043730606770442	0.0283456449409648	0.08430269495750409	1.9947876857561537	0.04738428870678581	0.043340558100015365	0.07812448335701691	0.046583769903762146	0.03427991064498133	0.025534479894680915	0.04624012718245294	
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	0.0412688505363766	0.0028104367733594723	0.022370601746342422	1030.9999999999993	2.1413276231263382E-4	0.0017857142857142857	0.0	0.0049497847919655665	-6.645133850565683	-324.17071748299287	-7.241612415323786	-42.046909870842896	-13.93282637653055	-264102.5467609551	-1.2940903265021797E7	-264169.02467570757	-1650642.0313863184	-264169.02467570757	-0.21992566755089005	-3.0562544954586133	-3.4139687958996423	-0.5725326985415828	-0.23332309295682307	-12.397104144023022	-438.4898588844352	-188.91746007812165	-78.48114723909337	-15.318721922676945	-246.84445725234386	-12061.539881106499	-247.6601844252751	-1543.4810204103655	-287.87756703012224	-1.0748309672086552E7	-5.2666671039127713E8	-1.074839702352111E7	-6.717693657048593E7	-1.0748697339558244E7	0.3295251826728149	0.26330465955408044	0.0014989293361884369	0.055357142857142855	0.0	0.2022238163558106	0.004602649006622537	0.04602649006622517	6.219275590682081	6040.0	-0.18706774837342388	-0.005910002254638114	-0.0777072572631714	-0.7259558083391529	-0.43048839898337354	-0.6277392921422209	-0.008135586554168017	-0.4435045806659298	-0.7081501281975047	-0.18334846978297348	-2.2104625992902527E-4	-0.7316699456714262	-0.4367099767870125	-0.6238252229664276	-0.008283067573543246	-0.4367099767870125	-0.21283148857724632	-0.01081205814188424	-0.06419865677746417	-0.7017390179253051	-0.41725427670635773	-0.701154018863793	-0.010398375366926782	-0.4263671695573743	-0.7772263285748486	-0.21147168145957318	-0.0014528750740840923	-0.7070368345350304	-0.4233878347205813	-0.696803721622909	-0.010449446383391403	-0.41971100303129516	0.0058866730230922246	0.004138056922518033	0.32795412393476653	4.17710372694981	0.023169024524551794	0.01728235150145957	0.02443861295342639	0.018438689748523036	0.02470519618300637	0.018429056739604755	0.021503407935733146	
random_XX_XX_XX_XX_best0_top100_rec	0.0030967119148755337	2.5553011971767876E-4	0.8543991563217777	3706.000000000001	0.0	0.0	1.7540782318891422E-5	2.90065264684554E-4	-0.46916358456559415	-3.6610448703139555	-15.18891334218897	-3.8879849926992183	-15.18891334218897	-32299.885312394606	-32303.71029574173	-807500.5903121617	-201875.31445101683	-807500.5903121617	-0.6278874178790061	-0.5318494762771513	-0.5287385558634927	-0.0014457521014753505	-0.48355320746462405	-0.6575941347306009	-0.5270937111630456	-0.5233371759206435	-0.0024077950539629356	-0.4720078330346815	-15.187444672493736	-16.656998040564705	-383.70741737540743	-95.80520161825402	-383.70741737540743	-849299.8606715105	-849301.2841535818	-2.1232500541296475E7	-5308125.008103131	-2.1232500541296475E7	0.016556616202302313	6.654771330527738E-4	0.0	0.0	0.0011050692860901596	0.0069615663524292964	2.8145695364238416E-4	0.002814569536423841	11.806627644573126	6040.0	-0.11208150104718084	-3.5697660094580197E-4	-0.1388109404551836	-0.27582857290093654	-0.6072645899288258	-0.4169265268090655	-0.09026280250623542	-1.6109668272130508	-0.5005167685922542	-0.10208181105599934	-0.004687759047744211	-0.2749185969963954	-0.6149153514142931	-0.4109176566511077	-0.09322588048493463	-1.6348877205728605	-0.02845190108536544	-0.039422052337191094	-0.3201032297576122	-0.22834727234099061	-0.8543522345950252	-0.34708770166475544	-0.15270766635722344	-2.000740575491327	-0.24258362177133252	-0.01763419117603393	-0.05150185616875225	-0.22967730540183162	-0.8635858992701928	-0.3426496652498585	-0.15252877305333745	-1.993126521881884	8.28447466050953E-4	8.888027289904479E-4	3.819113613912073E-5	9.866367119635659E-5	0.0011127633972070543	0.0019412108632580072	5.371415015163828E-4	0.001744902383526326	0.001034618836950061	0.0020779857773051903	0.0013471701388429941	


==> images/FairnessResults/Movielens-1M/Adversarial BPR-MF/ResultsPlusFairness-ChiSquaredGCE-MAD_triple.tsv <==
Algorithm	Metric	Value
most_popular_XX_XX_XX_XX_best1_top10_rec	Recall_Top10	0.03791390728476821
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.1095050524999987E7
most_popular_XX_XX_XX_XX_best1_top10_rec	EFD_Top10	0.03441327022517458
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-4079062.406249998
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.451983116793369
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.01248332687198761
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.004474184086531663
most_popular_XX_XX_XX_XX_best1_top10_rec	EPC_Top10	0.002231701467964485
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-67.44052731307782
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.020151017056548804
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.442402746189995
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.1095050524999987E7
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-10.61148247890027
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.4889972211165198
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-7344.229470719504
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.002004464722702215
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-48450.525000078895
most_popular_XX_XX_XX_XX_best1_top10_rec	SE_Top10	5.103300393255459
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1.075874999906249E9
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-184.2179015886357
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6773130916952865
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.621774678058749
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.014449536582552358
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.1095050524999987E7
most_popular_XX_XX_XX_XX_best1_top10_rec	Gini_Top10	0.006772662680644692
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6730518924183315
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.060619804583799564
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-48450.525000078895
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-2699.797602592972
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.1808941469499742
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2849.805003868398
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.020375182546657534
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-184.2179015886357
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.43340804887229745
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-431.7876414150136
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-48450.5250000789
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.6434652459434511
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.6914766682429323
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-184.21790158863573
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.6532741470760082
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.1766229222985649
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.019795943820782574
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.016596434884235838
most_popular_XX_XX_XX_XX_best1_top10_rec	UserMADRating_User_Gender_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.004904663976208035
most_popular_XX_XX_XX_XX_best1_top10_rec	UserMADRating_User_Interactions_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.002775850569218159
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2.609174980499998E7
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.0221758648009088
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-7344.229470719503
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.48169952693127616
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemMADRating_Clustering_Items_Popularity_Top10	7.979556358490262E-4
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6176969250833824
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.016008342132325538
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.9263800005249968E9
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-4.435597505249995E8
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.45837945571498306
most_popular_XX_XX_XX_XX_best1_top10_rec	UCov	6040.0
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.1515728476821192
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.0037913907284768214
most_popular_XX_XX_XX_XX_best1_top10_rec	ICov_Top10	199.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.7979752521751342
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.006070872437846875
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.006030696084818321
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.7213999980499986E8
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.43946595271857924
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.6583628068667056
most_popular_XX_XX_XX_XX_best1_top10_rec	UserMADRanking_User_Gender_nDCG_Top10	0.005346407238230216
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-4.435597505249995E8
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-2.9263800005249968E9
most_popular_XX_XX_XX_XX_best1_top10_rec	Prec_Top10	0.0037913907284768305
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.4356130646061208
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.22058851259616952
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.004501694125429667
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-17812.406250493405
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-8.063750348008547E-5
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.08136751299054579
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-652649.8050000163
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.2199918867591345
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.6384764367470375
most_popular_XX_XX_XX_XX_best1_top10_rec	nDCG_Top10	0.018283193825727028
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-7344.229470719503
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-4.435597505249995E8
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-2.9263800005249968E9
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1.6307343740624985E8
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Recall_Top10	0.08460264900662251
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-125.74772190288854
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	EFD_Top10	0.08530220593778948
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-22.052264503566203
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.7950801132227083
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-8.93272541049539E-4
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.08676132591934371
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	EPC_Top10	0.006345938227891893
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.05191998159554656
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0033707865168539327
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.033429467886853234
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.166229282452674
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-43.988292285605745
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.22349170990881873
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.17538813903210104
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.1513689049767166
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-6.650705891195763E-4
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.6279954325312915
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	SE_Top10	7.412294424193848
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-63.68908482615382
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.5768146864263068
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5651306628111508
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5312728496816386
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.039400107969139064
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-12.542205043711188
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Gini_Top10	0.04078391470270204
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5638684785567951
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.10496395002892744
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.4913030396847033
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.10366986376181686
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.14446541749320474
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.018729339201978168
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.004850746268656716
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.07022417620445748
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.1309011069253971
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.8455303564653502
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.12095343790211799
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.2840406510550841
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.4164380364320759
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.5917389791872851
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.660766743614424
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.11007462686567164
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.308081703822132
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.1370295740392956
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.04287501753323753
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.022184671681780798
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRating_User_Gender_Top10	0.03784358782776742
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-6.91081317131248E-4
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRating_User_Interactions_Top10	1.674355116993021
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.025340319769687827
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-4.329117416669995
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.30191552363797897
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.104672476624182
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.1631578947368421
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.17237247289916402
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.1705420531350599
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5300650278227832
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.04135287293695016
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-401.5539817622658
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-20.44051946495029
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.8070486459639958
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UCov	6040.0
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.3263891192569249
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.008193730303532924
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ICov_Top10	1168.9999999999995
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.5994455538883852
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.09503946901990279
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.09251959825319989
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-10.013691528820068
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.8582115439269491
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.321205187000043
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	0.0034749095640984676
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-159.7354962099515
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-32.779777197501865
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Prec_Top10	0.008460264900662328
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.1633732212927238
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.005263157894736842
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.1472692313236964
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.08416743377418534
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.27188322866262704
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.11348314606741573
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-8.349559109540605E-4
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.10726228579962327
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-3.35662143746534
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.14004424979100194
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.4033229989800897
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	nDCG_Top10	0.04189180222776666
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.6455384469952992
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-51.85816455638251
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-87.70573526501192
fgsm_ep0.5_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-28.149434813456043
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Recall_Top10	0.04552980132450331
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.3323750524999985E7
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	EFD_Top10	0.04031386319745144
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-4898437.406249997
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.3810864328322948
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.006920407266227446
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.011097692671938164
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	EPC_Top10	0.002721615257417464
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-87.6290846832807
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.0253770296171623
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.43492266509801913
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.3323750524999985E7
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-13.84142219772058
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.4458010052222603
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-9611.568159423732
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-4.096914493515458E-4
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.2315329190441685
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	SE_Top10	6.2083787886675665
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-74.34634833435433
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-239.13085412239158
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.7416661271031684
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6503494038717241
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.017745765280640327
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.3323750524999985E7
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Gini_Top10	0.021749104038752187
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.7370016104770742
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.07442132987317396
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-3.078755831435103
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-3533.3780021291323
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.1702992836616154
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.21884581380874724
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.0
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.023774442685030487
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-239.13085412239158
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.40087634489668855
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-565.1604994431797
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-3.2275898852490656
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.7243778001313703
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.6626407254107247
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-239.13085412239155
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.0
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.7545486755895228
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.1650571697632055
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.022442658043560045
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.017829255680662962
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRating_User_Gender_Top10	0.3016491619522199
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.003356491243440063
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRating_User_Interactions_Top10	4.175129172165153
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.00493781453342059
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-3.1569449804999974E7
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.15499125264707256
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-9611.568159423734
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.4389185582759535
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.0947015168389662
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6462916711364737
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.01748312955177696
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-14.722727558756889
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-5.366806505249993E8
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.3868170901905581
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UCov	6040.0
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.19837034383954155
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.004924785100286533
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ICov_Top10	994.9999999999994
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.7236517014957122
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.013974831150021405
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.01404323894466597
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-11.735191368844628
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.40677571964324144
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.7603468539748561
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	0.004696892762919718
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-5.366806505249993E8
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-437.8282910596768
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Prec_Top10	0.004552980132450351
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.428074094369175
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.19287968829239466
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.011006662209158136
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.5524909194155152
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.0
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-2.1989972890379406E-6
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.08809194444698498
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-783749.8050000134
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.1896245571780255
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.7191645229861383
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	nDCG_Top10	0.021113686233654436
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-9611.568159423734
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-5.366806505249993E8
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-156.43540815454966
bim150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1.9730906240624976E8
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Recall_Top10	0.09221854304635761
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-136.6136836872986
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	EFD_Top10	0.09707245661844788
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-20.96488881211226
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.8864835820870354
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-9.950493165840069E-4
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.1025706404926583
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	EPC_Top10	0.007398609415777002
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.07825060505386006
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0030864197530864196
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.03427991064498133
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.1615411367997882
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-29.67035507733494
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.1841734872254024
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.15844200025246613
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.3508685607631221
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-5.931405829613379E-4
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.931097640522303
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	SE_Top10	8.304896156303286
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-75.43755205175782
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.5080750444041615
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5453207119255967
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.519244956375088
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.043340558100015365
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-7.111881680743969
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Gini_Top10	0.07429072043327867
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5442272807098214
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.10391636706659324
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.8865040777496112
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.14718823875797238
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.1428033850180983
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.006924512901441915
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.003950617283950617
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.07812448335701691
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.2392721190480462
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.9463914157773277
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.10505570652336016
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.3989222216333619
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.3416311429162933
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.5871420324900836
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.8795243833705044
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.09580246913580247
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.3647972798757282
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.13523539779635307
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.04738428870678581
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.025534479894680915
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRating_User_Gender_Top10	0.08430269495750409
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-5.824543965808893E-4
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRating_User_Interactions_Top10	1.9947876857561537
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.0283456449409648
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-3.977923597499637
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.424058349842314
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.3531230411895758
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.17222222222222222
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.15574193464560815
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.2254344263411381
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5183423507797174
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.046583769903762146
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-529.364196908321
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-10.254400795466326
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.8995258319232668
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UCov	6040.0
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.33380281690140845
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.00859983429991715
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ICov_Top10	1486.0
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.6030318583795011
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.09425328423186285
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.0916083912944724
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-11.897913380163251
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.9604927181171654
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.3788107253564255
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	0.004043730606770442
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-167.13546736648885
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-20.48364632862239
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Prec_Top10	0.009221854304635848
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.1588030692597172
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.005555555555555556
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.14857125622486678
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.09962447743757341
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.36820293903926904
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.09567901234567901
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-9.464620007991753E-4
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.10865275097335392
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-3.1919544713965133
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.14144999958498505
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.328836384757589
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	nDCG_Top10	0.04624012718245294
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.5755588379902705
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-36.40826806337232
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-68.05467645351844
apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-25.915391805628264
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Recall_Top10	0.04602649006622517
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-264169.02467570757
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	EFD_Top10	0.0412688505363766
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1650642.0313863184
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.41725427670635773
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.01081205814188424
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.008283067573543246
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	EPC_Top10	0.0028104367733594723
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-42.046909870842896
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0017857142857142857
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.02470519618300637
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.4263671695573743
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-264169.02467570757
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-6.645133850565683
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.4435045806659298
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-12061.539881106499
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.0014528750740840923
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.23332309295682307
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	SE_Top10	6.219275590682081
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-78.48114723909337
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-13.93282637653055
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.701154018863793
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6277392921422209
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.01728235150145957
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.2940903265021797E7
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Gini_Top10	0.022370601746342422
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.696803721622909
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.06419865677746417
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-3.4139687958996423
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1543.4810204103655
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.18706774837342388
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.21992566755089005
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.0
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.02443861295342639
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-7.241612415323786
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.43048839898337354
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-246.84445725234386
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-3.0562544954586133
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.7070368345350304
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.7081501281975047
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-324.17071748299287
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.0
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.7259558083391529
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.18334846978297348
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.023169024524551794
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.018429056739604755
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRating_User_Gender_Top10	0.32795412393476653
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.005910002254638114
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRating_User_Interactions_Top10	4.17710372694981
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.004138056922518033
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.0748309672086552E7
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.3295251826728149
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-247.6601844252751
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0014989293361884369
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.4367099767870125
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.26330465955408044
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6238252229664276
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.018438689748523036
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-15.318721922676945
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-5.2666671039127713E8
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.4233878347205813
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UCov	6040.0
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.2022238163558106
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.0049497847919655665
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ICov_Top10	1030.9999999999993
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.7772263285748486
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.010449446383391403
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.010398375366926782
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-12.397104144023022
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.4367099767870125
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.7316699456714262
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	0.0058866730230922246
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.0748697339558244E7
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-438.4898588844352
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	Prec_Top10	0.004602649006622537
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.41971100303129516
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	2.1413276231263382E-4
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.21283148857724632
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.008135586554168017
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.5725326985415828
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.055357142857142855
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-2.2104625992902527E-4
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.0777072572631714
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-264102.5467609551
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.21147168145957318
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.7017390179253051
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	nDCG_Top10	0.021503407935733146
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-287.87756703012224
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.074839702352111E7
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-188.91746007812165
pgd150_ep0.5_es4_szfull_apr_emb64_ep2000_eps0.5_fgsm_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-6.717693657048593E7
random_XX_XX_XX_XX_best0_top100_rec	Recall_Top10	0.002814569536423841
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-807500.5903121617
random_XX_XX_XX_XX_best0_top100_rec	EFD_Top10	0.0030967119148755337
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-201875.31445101683
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.8543522345950252
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.039422052337191094
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.09322588048493463
random_XX_XX_XX_XX_best0_top100_rec	EPC_Top10	2.5553011971767876E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-3.8879849926992183
random_XX_XX_XX_XX_best0_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.001034618836950061
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.000740575491327
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-807500.5903121617
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.46916358456559415
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.6109668272130508
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-16.656998040564705
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.05150185616875225
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.48355320746462405
random_XX_XX_XX_XX_best0_top100_rec	SE_Top10	11.806627644573126
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.0024077950539629356
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-15.18891334218897
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.34708770166475544
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.4169265268090655
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.0019412108632580072
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-32303.71029574173
random_XX_XX_XX_XX_best0_top100_rec	Gini_Top10	0.8543991563217777
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.3426496652498585
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.3201032297576122
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5287385558634927
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-95.80520161825402
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.11208150104718084
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.6278874178790061
random_XX_XX_XX_XX_best0_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	1.7540782318891422E-5
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	5.371415015163828E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-15.18891334218897
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6072645899288258
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-15.187444672493736
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5318494762771513
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.22967730540183162
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.5005167685922542
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-3.6610448703139555
random_XX_XX_XX_XX_best0_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.0011050692860901596
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.27582857290093654
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.10208181105599934
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.0011127633972070543
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.0020779857773051903
random_XX_XX_XX_XX_best0_top100_rec	UserMADRating_User_Gender_Top10	3.819113613912073E-5
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-3.5697660094580197E-4
random_XX_XX_XX_XX_best0_top100_rec	UserMADRating_User_Interactions_Top10	9.866367119635659E-5
random_XX_XX_XX_XX_best0_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	8.888027289904479E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-849299.8606715105
random_XX_XX_XX_XX_best0_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.016556616202302313
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-383.70741737540743
random_XX_XX_XX_XX_best0_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.6348877205728605
random_XX_XX_XX_XX_best0_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	6.654771330527738E-4
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.4109176566511077
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.001744902383526326
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.4720078330346815
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-849301.2841535818
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.8635858992701928
random_XX_XX_XX_XX_best0_top100_rec	UCov	6040.0
random_XX_XX_XX_XX_best0_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.0069615663524292964
random_XX_XX_XX_XX_best0_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	2.90065264684554E-4
random_XX_XX_XX_XX_best0_top100_rec	ICov_Top10	3706.000000000001
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.24258362177133252
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.15252877305333745
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.15270766635722344
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.6575941347306009
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6149153514142931
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.2749185969963954
random_XX_XX_XX_XX_best0_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	8.28447466050953E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.1232500541296475E7
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5270937111630456
random_XX_XX_XX_XX_best0_top100_rec	Prec_Top10	2.8145695364238416E-4
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.993126521881884
random_XX_XX_XX_XX_best0_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.02845190108536544
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.09026280250623542
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.0014457521014753505
random_XX_XX_XX_XX_best0_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.004687759047744211
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.1388109404551836
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-32299.885312394606
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.01763419117603393
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.22834727234099061
random_XX_XX_XX_XX_best0_top100_rec	nDCG_Top10	0.0013471701388429941
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-383.70741737540743
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-2.1232500541296475E7
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5233371759206435
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-5308125.008103131


==> images/FairnessResults/Movielens-1M/BPR-MF/ResultsPlusFairness-ChiSquaredGCE-MAD.tsv <==
Algorithm	EFD_Top10	EPC_Top10	Gini_Top10	ICov_Top10	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	ItemMADRanking_Clustering_Items_Popularity_Top10	ItemMADRating_Clustering_Items_Popularity_Top10	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	Prec_Top10	Recall_Top10	SE_Top10	UCov	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	UserMADRanking_User_Gender_nDCG_Top10	UserMADRanking_User_Interactions_nDCG_Top10	UserMADRating_User_Gender_Top10	UserMADRating_User_Interactions_Top10	UsernDCG_Clustering_User_Gender_Cluster0_Top10	UsernDCG_Clustering_User_Gender_Cluster1_Top10	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	nDCG_Top10	
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	0.033355092623498526	0.002348522294888149	0.035122306530462555	914.9999999999995	0.0	0.0	0.0	0.004445394315024578	-12.47524297750332	-215.90437230130175	-215.90437230130175	-79.08994710113083	-215.90437230130175	-592799.8050000181	-1.0077600524999987E7	-1.0077600524999987E7	-3704999.906249998	-1.0077600524999987E7	-0.21840358813599603	-2.5703848647168575	-2.843307664351443	-0.44412908313456256	-0.22305785447526327	-4.817480781726845	-119.55450198863103	-128.4043180737636	-30.793048166102984	-5.5818598978552965	-506.5799736673765	-8615.699182961596	-8615.699182961596	-3167.2497022298276	-8615.699182961596	-2.371199980499998E7	-4.031040005249995E8	-4.031040005249995E8	-1.4819999990624985E8	-4.031040005249995E8	0.08309538105660616	0.06174326674571109	0.0	0.0	0.0	0.1778157726009831	0.0034437086092715275	0.03443708609271523	7.050361659313785	6040.0	-0.13637743623383713	-2.450210910643902E-4	-0.11423511649382367	-0.924341650212575	-0.6367776487086754	-0.4469990979839764	-0.023269677121042998	-0.34548531674185123	-0.5693617256011783	-0.12832561812150822	-0.0014523197025921863	-0.9331130048453651	-0.6460519144772385	-0.44461411455793576	-0.02452730792077107	-0.3402881680202752	-0.13978202075483648	-4.071129717930777E-4	-0.1112357616746461	-0.9102939038993367	-0.6463395989311018	-0.4782385148316799	-0.023727502631562647	-0.32254080423248155	-0.5787662132315914	-0.1319743769240347	-0.0011697290784952186	-0.9183765788476468	-0.6556143607059903	-0.47591314212459646	-0.024954054004893922	-0.3177136476424839	9.630393053234806E-4	0.005397769165056088	0.23363011835776248	1.5638613190053239	0.017358038345815403	0.016394999040491923	0.022178468053991394	0.018316892098889426	0.015418210740783495	0.01234915684324786	0.017085549244358785	
most_popular_XX_XX_XX_XX_best1_top10_rec	0.03441327022517458	0.002231701467964485	0.006772662680644692	199.0	0.0	0.0	0.0	0.0037913907284768214	-10.61148247890027	-184.21790158863573	-184.2179015886357	-67.44052731307782	-184.2179015886357	-652649.8050000163	-1.1095050524999987E7	-1.1095050524999987E7	-4079062.406249998	-1.1095050524999987E7	-2849.805003868398	-48450.5250000789	-48450.525000078895	-17812.406250493405	-48450.525000078895	-1.7213999980499986E8	-2.9263800005249968E9	-2.9263800005249968E9	-1.075874999906249E9	-2.9263800005249968E9	-431.7876414150136	-7344.229470719504	-7344.229470719503	-2699.797602592972	-7344.229470719503	-2.609174980499998E7	-4.435597505249995E8	-4.435597505249995E8	-1.6307343740624985E8	-4.435597505249995E8	0.0221758648009088	7.979556358490262E-4	0.0	0.0	0.0	0.1515728476821192	0.0037913907284768305	0.03791390728476821	5.103300393255459	6040.0	-0.1808941469499742	-0.004904663976208035	-0.08136751299054579	-0.6532741470760082	-0.43340804887229745	-0.621774678058749	-0.004501694125429667	-0.4889972211165198	-0.6914766682429323	-0.1766229222985649	-8.063750348008547E-5	-0.6583628068667056	-0.43946595271857924	-0.6176969250833824	-0.004474184086531663	-0.48169952693127616	-0.22058851259616952	-0.01248332687198761	-0.060619804583799564	-0.6384764367470375	-0.451983116793369	-0.6773130916952865	-0.006030696084818321	-0.442402746189995	-0.7979752521751342	-0.2199918867591345	-0.002004464722702215	-0.6434652459434511	-0.45837945571498306	-0.6730518924183315	-0.006070872437846875	-0.4356130646061208	0.005346407238230216	0.002775850569218159	0.0	0.0	0.019795943820782574	0.014449536582552358	0.020375182546657534	0.016008342132325538	0.020151017056548804	0.016596434884235838	0.018283193825727028	
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	0.09402980716427138	0.007421759520378815	0.1826041147187889	2410.0	8.620689655172414E-4	6.396588486140725E-4	0.001551155115511551	0.00756998509193308	-0.022322287569364718	-1.3263948411508881	-3.6461077902163197	-0.6568763093263932	-2.6303859746590166	-2.8091310134880563	-5.150133660806895	-22.980755055673868	-18.504825896113584	-125.18013172569616	-0.016019012329291482	-1.1368127001873547	-1.7890119909360593	-0.3925207325304758	-2.4839287912008525	-2.3306213694578073	-4.264207715763243	-12.312463917585509	-15.459003735361604	-111.87161807540197	-0.04212712589030876	-1.7810335407091977	-5.007629523085175	-0.9287465601635694	-3.0563811908762153	-3.4316287620215027	-6.575729797948084	-31.467795572138	-22.441133080612325	-147.39507309858692	0.14034469667517088	0.028783413902592047	0.026724137931034484	0.016844349680170574	0.043333333333333335	0.2837005135000828	0.008460264900662328	0.08460264900662251	9.720761060011458	6040.0	-0.1528658603982942	-0.0013649330982836716	-0.10054647234741498	-1.593987416667662	-0.9189398960744617	-0.49579353246380287	-0.1209262120610537	-0.15738523914203872	-0.6148852146172357	-0.14610873491515441	-3.866226706502607E-4	-1.6103585821427404	-0.9329109500904036	-0.49505019189391086	-0.12417303275631908	-0.1547999084055196	-0.13979952763771752	-4.080449847511103E-4	-0.1112205848241602	-1.5143044673153034	-0.877524864429031	-0.5232051999378664	-0.1097769384113586	-0.15830959590030202	-0.5788067950690854	-0.13199015148044335	-0.0011685836320231013	-1.5287155133877874	-0.8906366944117905	-0.5222908308165723	-0.11266194511712846	-0.1557043447583577	0.002422724380588749	0.02799318229099643	0.06696389317775697	0.6140208800567293	0.043627219321432646	0.0412044949408439	0.07333800555428113	0.044425457897887946	0.03212611154310793	0.021451423090548274	0.04294171667798461	
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	0.036524807003425544	0.0027543927981830154	0.03442607537692921	938.9999999999997	7.79423226812159E-5	0.0	0.0	0.0047029183287843794	-9.162070277903364	-227.88453799748183	-227.88453799748183	-58.35807681656538	-22.768052840956877	-427500.9110879511	-1.0687501630016493E7	-1.0687501630016493E7	-2671881.81260316	-427554.6697373492	-0.22680024439942126	-2.132774032083344	-3.909305988387022	-0.5220643343455493	-0.2346949968851828	-3.1465658657118643	-94.01073196364955	-70.57923974363614	-20.38077268116122	-3.9914911342637547	-326.18931111837946	-8156.2400795513895	-8156.2400795513895	-2039.7638921112946	-334.3261121448103	-1.5213300422419103E7	-3.803325011405154E8	-3.803325011405153E8	-9.50831287532236E7	-1.5213330683370454E7	0.07940175954020012	0.06609579807781917	0.004910366328916602	0.0	0.0	0.1667856393029603	0.0037251655629139155	0.037251655629139076	7.077442605820191	6040.0	-0.1464617998556862	-8.326471387903878E-4	-0.10561981799128983	-0.7490379311730297	-0.5736763836198182	-0.37856627319347214	-0.009280277900483691	-0.5359313241457042	-0.597300710963929	-0.13920437894209114	-7.102363912990795E-4	-0.7554836105581744	-0.5815707728450836	-0.3756885872820389	-0.009817573946253155	-0.5289392445475289	-0.1700794320996487	-0.0033268904592038684	-0.08823779404836118	-0.6790757484123839	-0.5277352055186988	-0.44277624164783247	-0.003741058840627698	-0.5415384139751065	-0.6619206313970127	-0.16476947604349534	-3.0587117255675977E-6	-0.6845359084984448	-0.534944851657055	-0.4395793719166685	-0.004000639790938232	-0.5342251909884368	0.002837509456262769	0.0022070057653723156	0.3724900374367017	1.7810005157947202	0.018864203032955947	0.016026693576693177	0.01803947946881207	0.02010649887594167	0.018302456672442548	0.015780146413073865	0.018061338188460403	
random_XX_XX_XX_XX_best0_top100_rec	0.0030967119148755337	2.5553011971767876E-4	0.8543991563217777	3706.000000000001	0.0	0.0	1.7540782318891422E-5	2.90065264684554E-4	-0.46916358456559415	-3.6610448703139555	-15.18891334218897	-3.8879849926992183	-15.18891334218897	-32299.885312394606	-32303.71029574173	-807500.5903121617	-201875.31445101683	-807500.5903121617	-0.6278874178790061	-0.5318494762771513	-0.5287385558634927	-0.0014457521014753505	-0.48355320746462405	-0.6575941347306009	-0.5270937111630456	-0.5233371759206435	-0.0024077950539629356	-0.4720078330346815	-15.187444672493736	-16.656998040564705	-383.70741737540743	-95.80520161825402	-383.70741737540743	-849299.8606715105	-849301.2841535818	-2.1232500541296475E7	-5308125.008103131	-2.1232500541296475E7	0.016556616202302313	6.654771330527738E-4	0.0	0.0	0.0011050692860901596	0.0069615663524292964	2.8145695364238416E-4	0.002814569536423841	11.806627644573126	6040.0	-0.11208150104718084	-3.5697660094580197E-4	-0.1388109404551836	-0.27582857290093654	-0.6072645899288258	-0.4169265268090655	-0.09026280250623542	-1.6109668272130508	-0.5005167685922542	-0.10208181105599934	-0.004687759047744211	-0.2749185969963954	-0.6149153514142931	-0.4109176566511077	-0.09322588048493463	-1.6348877205728605	-0.02845190108536544	-0.039422052337191094	-0.3201032297576122	-0.22834727234099061	-0.8543522345950252	-0.34708770166475544	-0.15270766635722344	-2.000740575491327	-0.24258362177133252	-0.01763419117603393	-0.05150185616875225	-0.22967730540183162	-0.8635858992701928	-0.3426496652498585	-0.15252877305333745	-1.993126521881884	8.28447466050953E-4	8.888027289904479E-4	3.819113613912073E-5	9.866367119635659E-5	0.0011127633972070543	0.0019412108632580072	5.371415015163828E-4	0.001744902383526326	0.001034618836950061	0.0020779857773051903	0.0013471701388429941	
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	0.09771826447533759	0.007690185882129526	0.16984652027419522	2247.0	0.0017543859649122807	0.0011023622047244095	0.001706864564007421	0.007949652202716132	-0.014841427982160926	-1.3936969885160537	-2.3526136941324785	-0.35425466373632486	-1.3462466916555291	-2.8820203340480153	-5.40110707403666	-20.923578710991897	-18.968877040308318	-130.7743508562886	-0.008757621265211846	-1.3025981618026643	-1.9869436900282	-0.42108359062644507	-2.365116000915946	-4.614727656404016	-7.093115096538069	-20.819867661861863	-29.794628011962885	-217.52359464472724	-0.004703503804406872	-2.002697116808222	-2.5996291443377317	-0.48334155684516333	-1.574371988001396	-3.439174398351119	-7.102057252150384	-24.063119904299437	-22.49950231461996	-154.75150770283707	0.15930035175771592	0.04013891860134145	0.054385964912280704	0.03543307086614173	0.04445269016697588	0.30016561775422324	0.008841059602649087	0.08841059602649007	9.630602342116333	6040.0	-0.13474869109560494	-1.812749565663907E-4	-0.11570449629581114	-1.4675973317035713	-0.9190614503457724	-0.5274832883877283	-0.10902862219755782	-0.15297606624660887	-0.5648036667386691	-0.126562190281709	-0.0016018089656035794	-1.4826388022770043	-0.9329334300481438	-0.5266292997531552	-0.11208522275083821	-0.15034752120867034	-0.14282350256254417	-5.837182834991239E-4	-0.10863579314620353	-1.4801063009187243	-0.9420214380942584	-0.5632266891501811	-0.1157653414268468	-0.13781321250820144	-0.5871741708005902	-0.13524793056531015	-9.456556126850035E-4	-1.494546059404047	-0.9559924798503416	-0.5624240769425595	-0.11879686052818306	-0.13542726339753408	0.003011091499890123	0.030421647977408872	0.049660794277195386	0.6179493530061801	0.045589325257961985	0.04257823375807186	0.07943263802373099	0.04440226030846579	0.03188171737565871	0.022762856379848942	0.04473734589151959	


==> images/FairnessResults/Movielens-1M/BPR-MF/ResultsPlusFairness-ChiSquaredGCE-MAD_triple.tsv <==
Algorithm	Metric	Value
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Recall_Top10	0.03443708609271523
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.0077600524999987E7
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	EFD_Top10	0.033355092623498526
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-3704999.906249998
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6463395989311018
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-4.071129717930777E-4
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.02452730792077107
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	EPC_Top10	0.002348522294888149
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-79.08994710113083
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.015418210740783495
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.32254080423248155
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.0077600524999987E7
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-12.47524297750332
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.34548531674185123
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-8615.699182961596
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.0011697290784952186
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.22305785447526327
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	SE_Top10	7.050361659313785
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-30.793048166102984
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-215.90437230130175
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.4782385148316799
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.4469990979839764
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.016394999040491923
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.0077600524999987E7
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Gini_Top10	0.035122306530462555
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.47591314212459646
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.1112357616746461
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-2.843307664351443
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-3167.2497022298276
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.13637743623383713
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.21840358813599603
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.0
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.022178468053991394
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-215.90437230130175
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6367776487086754
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-506.5799736673765
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-2.5703848647168575
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.9183765788476468
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.5693617256011783
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-215.90437230130175
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.0
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.924341650212575
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.12832561812150822
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.017358038345815403
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.01234915684324786
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRating_User_Gender_Top10	0.23363011835776248
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-2.450210910643902E-4
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRating_User_Interactions_Top10	1.5638613190053239
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.005397769165056088
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2.371199980499998E7
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.08309538105660616
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-8615.699182961596
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.3402881680202752
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.06174326674571109
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.44461411455793576
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.018316892098889426
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-5.5818598978552965
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-4.031040005249995E8
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6556143607059903
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UCov	6040.0
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.1778157726009831
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.004445394315024578
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ICov_Top10	914.9999999999995
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.5787662132315914
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.024954054004893922
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.023727502631562647
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-4.817480781726845
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6460519144772385
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.9331130048453651
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	9.630393053234806E-4
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-4.031040005249995E8
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-119.55450198863103
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Prec_Top10	0.0034437086092715275
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.3177136476424839
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.13978202075483648
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.023269677121042998
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.44412908313456256
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.0
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.0014523197025921863
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.11423511649382367
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-592799.8050000181
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.1319743769240347
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.9102939038993367
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	nDCG_Top10	0.017085549244358785
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-8615.699182961596
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-4.031040005249995E8
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-128.4043180737636
pgd150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1.4819999990624985E8
most_popular_XX_XX_XX_XX_best1_top10_rec	Recall_Top10	0.03791390728476821
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.1095050524999987E7
most_popular_XX_XX_XX_XX_best1_top10_rec	EFD_Top10	0.03441327022517458
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-4079062.406249998
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.451983116793369
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.01248332687198761
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.004474184086531663
most_popular_XX_XX_XX_XX_best1_top10_rec	EPC_Top10	0.002231701467964485
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-67.44052731307782
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.020151017056548804
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.442402746189995
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.1095050524999987E7
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-10.61148247890027
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.4889972211165198
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-7344.229470719504
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.002004464722702215
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-48450.525000078895
most_popular_XX_XX_XX_XX_best1_top10_rec	SE_Top10	5.103300393255459
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1.075874999906249E9
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-184.2179015886357
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6773130916952865
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.621774678058749
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.014449536582552358
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.1095050524999987E7
most_popular_XX_XX_XX_XX_best1_top10_rec	Gini_Top10	0.006772662680644692
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6730518924183315
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.060619804583799564
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-48450.525000078895
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-2699.797602592972
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.1808941469499742
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2849.805003868398
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.020375182546657534
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-184.2179015886357
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.43340804887229745
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-431.7876414150136
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-48450.5250000789
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.6434652459434511
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.6914766682429323
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-184.21790158863573
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.6532741470760082
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.1766229222985649
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.019795943820782574
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.016596434884235838
most_popular_XX_XX_XX_XX_best1_top10_rec	UserMADRating_User_Gender_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.004904663976208035
most_popular_XX_XX_XX_XX_best1_top10_rec	UserMADRating_User_Interactions_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.002775850569218159
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2.609174980499998E7
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.0221758648009088
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-7344.229470719503
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.48169952693127616
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemMADRating_Clustering_Items_Popularity_Top10	7.979556358490262E-4
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.6176969250833824
most_popular_XX_XX_XX_XX_best1_top10_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.016008342132325538
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.9263800005249968E9
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-4.435597505249995E8
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.45837945571498306
most_popular_XX_XX_XX_XX_best1_top10_rec	UCov	6040.0
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.1515728476821192
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.0037913907284768214
most_popular_XX_XX_XX_XX_best1_top10_rec	ICov_Top10	199.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.7979752521751342
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.006070872437846875
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.006030696084818321
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.7213999980499986E8
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.43946595271857924
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.6583628068667056
most_popular_XX_XX_XX_XX_best1_top10_rec	UserMADRanking_User_Gender_nDCG_Top10	0.005346407238230216
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-4.435597505249995E8
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-2.9263800005249968E9
most_popular_XX_XX_XX_XX_best1_top10_rec	Prec_Top10	0.0037913907284768305
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.4356130646061208
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.22058851259616952
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.004501694125429667
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-17812.406250493405
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.0
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-8.063750348008547E-5
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.08136751299054579
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-652649.8050000163
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.2199918867591345
most_popular_XX_XX_XX_XX_best1_top10_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.6384764367470375
most_popular_XX_XX_XX_XX_best1_top10_rec	nDCG_Top10	0.018283193825727028
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-7344.229470719503
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-4.435597505249995E8
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-2.9263800005249968E9
most_popular_XX_XX_XX_XX_best1_top10_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-1.6307343740624985E8
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Recall_Top10	0.08460264900662251
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-125.18013172569616
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	EFD_Top10	0.09402980716427138
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-18.504825896113584
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.877524864429031
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-4.080449847511103E-4
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.12417303275631908
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	EPC_Top10	0.007421759520378815
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.6568763093263932
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	6.396588486140725E-4
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.03212611154310793
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.15830959590030202
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-22.980755055673868
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.022322287569364718
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.15738523914203872
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.7810335407091977
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.0011685836320231013
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.4839287912008525
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	SE_Top10	9.720761060011458
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-15.459003735361604
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.6303859746590166
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5232051999378664
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.49579353246380287
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.0412044949408439
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-5.150133660806895
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Gini_Top10	0.1826041147187889
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5222908308165723
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.1112205848241602
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.7890119909360593
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.9287465601635694
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.1528658603982942
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.016019012329291482
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.001551155115511551
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.07333800555428113
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-3.6461077902163197
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.9189398960744617
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.04212712589030876
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.1368127001873547
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.5287155133877874
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.6148852146172357
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.3263948411508881
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.043333333333333335
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.593987416667662
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.14610873491515441
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.043627219321432646
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.021451423090548274
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRating_User_Gender_Top10	0.06696389317775697
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.0013649330982836716
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRating_User_Interactions_Top10	0.6140208800567293
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.02799318229099643
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-3.4316287620215027
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.14034469667517088
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-5.007629523085175
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.026724137931034484
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.1547999084055196
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.028783413902592047
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.49505019189391086
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.044425457897887946
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-111.87161807540197
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-6.575729797948084
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.8906366944117905
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UCov	6040.0
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.2837005135000828
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.00756998509193308
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ICov_Top10	2410.0
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.5788067950690854
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.11266194511712846
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.1097769384113586
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2.3306213694578073
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.9329109500904036
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.6103585821427404
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	0.002422724380588749
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-147.39507309858692
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-4.264207715763243
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Prec_Top10	0.008460264900662328
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.1557043447583577
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	8.620689655172414E-4
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.13979952763771752
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.1209262120610537
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.3925207325304758
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.016844349680170574
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-3.866226706502607E-4
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.10054647234741498
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2.8091310134880563
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.13199015148044335
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.5143044673153034
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	nDCG_Top10	0.04294171667798461
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-3.0563811908762153
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-31.467795572138
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-12.312463917585509
fgsm_ep0.5_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-22.441133080612325
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Recall_Top10	0.037251655629139076
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-427554.6697373492
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	EFD_Top10	0.036524807003425544
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-2671881.81260316
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5277352055186988
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.0033268904592038684
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.009817573946253155
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	EPC_Top10	0.0027543927981830154
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-58.35807681656538
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.018302456672442548
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.5415384139751065
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.0687501630016493E7
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-9.162070277903364
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.5359313241457042
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-8156.2400795513895
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-3.0587117255675977E-6
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.2346949968851828
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	SE_Top10	7.077442605820191
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-20.38077268116122
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-22.768052840956877
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.44277624164783247
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.37856627319347214
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.016026693576693177
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.0687501630016493E7
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Gini_Top10	0.03442607537692921
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.4395793719166685
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.08823779404836118
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-3.909305988387022
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-2039.7638921112946
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.1464617998556862
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.22680024439942126
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.0
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.01803947946881207
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-227.88453799748183
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5736763836198182
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-326.18931111837946
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-2.132774032083344
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.6845359084984448
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.597300710963929
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-227.88453799748183
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.0
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.7490379311730297
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.13920437894209114
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.018864203032955947
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.015780146413073865
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRating_User_Gender_Top10	0.3724900374367017
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-8.326471387903878E-4
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRating_User_Interactions_Top10	1.7810005157947202
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.0022070057653723156
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.5213300422419103E7
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.07940175954020012
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-8156.2400795513895
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.004910366328916602
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.5289392445475289
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.06609579807781917
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.3756885872820389
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.02010649887594167
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-3.9914911342637547
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-3.803325011405154E8
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.534944851657055
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UCov	6040.0
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.1667856393029603
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.0047029183287843794
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ICov_Top10	938.9999999999997
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.6619206313970127
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.004000639790938232
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.003741058840627698
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-3.1465658657118643
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5815707728450836
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.7554836105581744
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	0.002837509456262769
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.5213330683370454E7
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-94.01073196364955
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Prec_Top10	0.0037251655629139155
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.5342251909884368
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	7.79423226812159E-5
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.1700794320996487
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.009280277900483691
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.5220643343455493
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.0
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-7.102363912990795E-4
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.10561981799128983
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-427500.9110879511
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.16476947604349534
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.6790757484123839
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	nDCG_Top10	0.018061338188460403
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-334.3261121448103
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-3.803325011405153E8
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-70.57923974363614
bim150_ep0.5_es4_szfull_bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-9.50831287532236E7
random_XX_XX_XX_XX_best0_top100_rec	Recall_Top10	0.002814569536423841
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-807500.5903121617
random_XX_XX_XX_XX_best0_top100_rec	EFD_Top10	0.0030967119148755337
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-201875.31445101683
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.8543522345950252
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.039422052337191094
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.09322588048493463
random_XX_XX_XX_XX_best0_top100_rec	EPC_Top10	2.5553011971767876E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-3.8879849926992183
random_XX_XX_XX_XX_best0_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.001034618836950061
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.000740575491327
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-807500.5903121617
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.46916358456559415
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.6109668272130508
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-16.656998040564705
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.05150185616875225
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.48355320746462405
random_XX_XX_XX_XX_best0_top100_rec	SE_Top10	11.806627644573126
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.0024077950539629356
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-15.18891334218897
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.34708770166475544
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.4169265268090655
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.0019412108632580072
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-32303.71029574173
random_XX_XX_XX_XX_best0_top100_rec	Gini_Top10	0.8543991563217777
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.3426496652498585
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.3201032297576122
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5287385558634927
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-95.80520161825402
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.11208150104718084
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.6278874178790061
random_XX_XX_XX_XX_best0_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	1.7540782318891422E-5
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	5.371415015163828E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-15.18891334218897
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6072645899288258
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-15.187444672493736
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5318494762771513
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.22967730540183162
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.5005167685922542
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-3.6610448703139555
random_XX_XX_XX_XX_best0_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.0011050692860901596
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.27582857290093654
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.10208181105599934
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.0011127633972070543
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.0020779857773051903
random_XX_XX_XX_XX_best0_top100_rec	UserMADRating_User_Gender_Top10	3.819113613912073E-5
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-3.5697660094580197E-4
random_XX_XX_XX_XX_best0_top100_rec	UserMADRating_User_Interactions_Top10	9.866367119635659E-5
random_XX_XX_XX_XX_best0_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	8.888027289904479E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-849299.8606715105
random_XX_XX_XX_XX_best0_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.016556616202302313
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-383.70741737540743
random_XX_XX_XX_XX_best0_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.6348877205728605
random_XX_XX_XX_XX_best0_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	6.654771330527738E-4
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.4109176566511077
random_XX_XX_XX_XX_best0_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.001744902383526326
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.4720078330346815
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-849301.2841535818
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.8635858992701928
random_XX_XX_XX_XX_best0_top100_rec	UCov	6040.0
random_XX_XX_XX_XX_best0_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.0069615663524292964
random_XX_XX_XX_XX_best0_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	2.90065264684554E-4
random_XX_XX_XX_XX_best0_top100_rec	ICov_Top10	3706.000000000001
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.24258362177133252
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.15252877305333745
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.15270766635722344
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.6575941347306009
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.6149153514142931
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.2749185969963954
random_XX_XX_XX_XX_best0_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	8.28447466050953E-4
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.1232500541296475E7
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.5270937111630456
random_XX_XX_XX_XX_best0_top100_rec	Prec_Top10	2.8145695364238416E-4
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.993126521881884
random_XX_XX_XX_XX_best0_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.02845190108536544
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.09026280250623542
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.0014457521014753505
random_XX_XX_XX_XX_best0_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.0
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.004687759047744211
random_XX_XX_XX_XX_best0_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.1388109404551836
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-32299.885312394606
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.01763419117603393
random_XX_XX_XX_XX_best0_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.22834727234099061
random_XX_XX_XX_XX_best0_top100_rec	nDCG_Top10	0.0013471701388429941
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-383.70741737540743
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-2.1232500541296475E7
random_XX_XX_XX_XX_best0_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5233371759206435
random_XX_XX_XX_XX_best0_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-5308125.008103131
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Recall_Top10	0.08841059602649007
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-130.7743508562886
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	EFD_Top10	0.09771826447533759
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-18.968877040308318
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.9420214380942584
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-5.837182834991239E-4
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.11208522275083821
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	EPC_Top10	0.007690185882129526
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.35425466373632486
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster1_Top10	0.0011023622047244095
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster2_Top10	0.03188171737565871
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.13781321250820144
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-20.923578710991897
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.014841427982160926
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.15297606624660887
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-2.002697116808222
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-9.456556126850035E-4
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-2.365116000915946
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	SE_Top10	9.630602342116333
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-29.794628011962885
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.3462466916555291
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5632266891501811
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5274832883877283
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster1_Top10	0.04257823375807186
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-5.40110707403666
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Gini_Top10	0.16984652027419522
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5624240769425595
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.10863579314620353
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-1.9869436900282
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.48334155684516333
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.13474869109560494
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.008757621265211846
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster2_Top10	0.001706864564007421
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster0_Top10	0.07943263802373099
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-2.3526136941324785
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.9190614503457724
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-0.004703503804406872
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.3025981618026643
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.494546059404047
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.5648036667386691
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBinAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-1.3936969885160537
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster2_Top10	0.04445269016697588
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.4675973317035713
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.126562190281709
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Gender_Cluster0_Top10	0.045589325257961985
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster3_Top10	0.022762856379848942
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRating_User_Gender_Top10	0.049660794277195386
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-1.812749565663907E-4
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRating_User_Interactions_Top10	0.6179493530061801
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRanking_User_Interactions_nDCG_Top10	0.030421647977408872
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-3.439174398351119
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemMADRanking_Clustering_Items_Popularity_Top10	0.15930035175771592
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-2.5996291443377317
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster0_Top10	0.054385964912280704
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.15034752120867034
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemMADRating_Clustering_Items_Popularity_Top10	0.04013891860134145
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-0.5266292997531552
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UsernDCG_Clustering_User_Interactions_Cluster1_Top10	0.04440226030846579
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-217.52359464472724
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-7.102057252150384
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.9559924798503416
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UCov	6040.0
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster3_Top10	0.30016561775422324
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster3_Top10	0.007949652202716132
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ICov_Top10	2247.0
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.5871741708005902
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.11879686052818306
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.1157653414268468
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-4.614727656404016
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-0.9329334300481438
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.4826388022770043
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserMADRanking_User_Gender_nDCG_Top10	0.003011091499890123
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-154.75150770283707
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.7, 0.1]_Top10	-7.093115096538069
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	Prec_Top10	0.008841059602649087
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Interactions_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-0.13542726339753408
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemBin_Clustering_Items_Popularity_Cluster0_Top10	0.0017543859649122807
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Gender_Alpha2.0_[0.25, 0.75]_Top10	-0.14282350256254417
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.10902862219755782
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRelAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-0.42108359062644507
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemnDCG_Clustering_Items_Popularity_Cluster1_Top10	0.03543307086614173
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBin_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.0016018089656035794
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEBinAvgXUser_Clustering_User_Gender_Alpha2.0_[0.75, 0.25]_Top10	-0.11570449629581114
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEBin_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-2.8820203340480153
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCG_Clustering_User_Gender_Alpha2.0_[0.5, 0.5]_Top10	-0.13524793056531015
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	UserGCEnDCGAvgXUser_Clustering_User_Interactions_Alpha2.0_[0.1, 0.1, 0.1, 0.7]_Top10	-1.4801063009187243
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	nDCG_Top10	0.04473734589151959
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCGAvgXUser_Clustering_Items_Popularity_Alpha2.0_[0.7, 0.1, 0.1, 0.1]_Top10	-1.574371988001396
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-24.063119904299437
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCENoRel_Clustering_Items_Popularity_Alpha2.0_[0.1, 0.7, 0.1, 0.1]_Top10	-20.819867661861863
bprmf_emb64_ep2000_XX_XX_best1_top100_rec	ItemGCEnDCG_Clustering_Items_Popularity_Alpha2.0_[0.25, 0.25, 0.25, 0.25]_Top10	-22.49950231461996

